Data-Driven and Stealthy Deactivation of Safety Filters

Safety filters ensure that control actions that are executed are always safe, no matter the controller in question. Previous work has proposed a simple and stealthy false-data injection attack for deactivating such safety filters. This attack injects false sensor measurements to bias state estimates toward the interior of a safety region, making the safety filter accept unsafe control actions. The attack does, however, require the adversary to know the dynamics of the system, the safety region used in the safety filter, and the observer gain. In this work we relax these requirements and show how a similar data-injection attack can be performed when the adversary only observes the input and output of the observer that is used by the safety filter, without any a priori knowledge about the system dynamics, safety region, or observer gain. In particular, the adversary uses the observed data to identify a state-space model that describes the observer dynamics, and then approximates a safety region in the identified embedding. We exemplify the data-driven attack on an inverted pendulum, where we show how the attack can make the system leave a safe set, even when a safety filter is supposed to stop this from happening.

==> result/attack.dat <==
t x1 x2 xh1 xh2 r z1 z2  
0.0	-0.2	0.5	-0.2	0.5	0.00046937549212203167	0.0	0.0
0.01	-0.195	0.5050071753261939	-0.19456629581523813	0.5054167190977036	-0.0016668605089996402	0.8577703921831651	0.7721500519456221
0.02	-0.18994992824673806	0.5094077646544145	-0.1910523121027362	0.5084054744100807	-0.0015854837407314193	0.9094478299647862	0.7525964556828886
0.03	-0.1848558506001939	0.5136207154227432	-0.18743324848997547	0.5111268003818225	0.0008723488434068949	0.8921423502711233	0.6738916030447505
0.04	-0.17971964344596647	0.5176482388722046	-0.18151592786877985	0.5156621862924152	0.0038255089656427377	0.8597787341484314	0.5954957482658829
0.05	-0.17454316105724443	0.5210781549407574	-0.1728245256965079	0.5222532638363679	-0.002206445222513481	0.8156162724943647	0.5214697552056154
0.06	-0.16933237950783686	0.5234411542830353	-0.1696407542259369	0.5228603533349181	-2.682444323315325e-5	0.7959503580884548	0.4600253764969389
0.07	-0.1640979679650065	0.5257821253337527	-0.16443693654843106	0.5251475236615628	0.0025935571824419468	0.7681152092575996	0.4026409513638851
0.08	-0.158840146711669	0.527751642938297	-0.15678900767858678	0.5293465548044438	-0.0028836864753790936	0.7302120344413987	0.348322727738192
0.09	-0.153562630282286	0.5289439968069466	-0.1541600759907551	0.5282253732723039	0.0006196917049837714	0.7145474914611385	0.3041947024525369
0.1	-0.14827319031421654	0.5302569054202843	-0.14830522549866862	0.5300199421378156	-0.0011924604839777808	0.6853238408693277	0.26119049324949395
0.11	-0.1429706212600137	0.5311427832637149	-0.144106862689437	0.5298621951582752	0.001428868250268528	0.6636662811607313	0.22393195400130428
0.12	-0.13765919342737654	0.5318999991747385	-0.13748796273012703	0.5317536845598777	0.000674383653670424	0.6318568154749445	0.18780392448233219
0.13	-0.13234019343562914	0.5321333613254635	-0.13154729362125314	0.5325924273522841	0.0008787909873100852	0.6032953615729191	0.1556673738936619
0.14	-0.1270188598223745	0.5319744252010697	-0.12540936417250415	0.53327886272373	-0.0017215126731913444	0.5741541958843008	0.1262798869208493
0.15	-0.12169911557036382	0.5314055542338942	-0.12166725776667606	0.5313675911537615	-0.0017869517660762668	0.5556496198357856	0.10199692921530912
0.16	-0.11638506002802487	0.5308272916875502	-0.11800472996986242	0.5292333234310381	0.0018215563457548989	0.53771390699636	0.08013032993947
0.17	-0.11107678711114938	0.5302565868624676	-0.11102927389852056	0.5300911235390149	-0.0006740689553547258	0.5056124605300588	0.05697853616975962
0.18	-0.1057742212425247	0.5287601388778429	-0.10635120414433713	0.5280112528343305	0.0011230093739218738	0.48364525359787847	0.038270838017747354
0.19	-0.10048661985374627	0.5267827949996168	-0.10003342801154189	0.5269563932435486	-0.0010334185061683931	0.45472353033805385	0.019717142440936523
0.2	-0.0952187919037501	0.5239166822041212	-0.09571874548697311	0.5232336843368872	0.0009350015713616988	0.4346242949197896	0.004952012120061126
0.21	-0.08997962508170888	0.5206982665992371	-0.08962246474140943	0.5207813171084021	2.5024960291469833e-5	0.4069250010666538	-0.010162613132834952
0.22	-0.08477264241571651	0.516678182461651	-0.08439152844143591	0.5168186400961512	0.0002850373734112205	0.38308695753939637	-0.022966425917384112
0.23	-0.0796058605911	0.5120965331950345	-0.07895996676047609	0.5125236693814007	-0.0008351120491803948	0.3584777431976996	-0.03472765360136516
0.24	-0.07448489525914966	0.5069130300282593	-0.07460637578859179	0.506675893148331	0.0004021842902404288	0.3386310044913691	-0.04424638513781257
0.25	-0.06941576495886706	0.5014167772039442	-0.06916799751896584	0.5015184435023351	-0.0022037331059619886	0.3141608580880731	-0.053896674943087274
0.26	-0.06440159718682761	0.49533283236960574	-0.06618906824893424	0.49353639471072924	0.002838244845713933	0.30042597039345836	-0.060092169024650505
0.27	-0.05944826886313156	0.4893048537374655	-0.058631158626508716	0.48980650109861373	-0.0015704242899706178	0.2669019776480325	-0.07024256855414077
0.28	-0.0545552203257569	0.4821477820631041	-0.055184169774895	0.4813607571991322	0.0018580992142123443	0.2512555316918558	-0.0752913312593574
0.29	-0.04973374250512586	0.47494090126782906	-0.04865367365965362	0.4757123217330979	0.00164551583955843	0.22229117470855098	-0.08288921225539145
0.3	-0.04498433349244757	0.46688471366921963	-0.04237608949434685	0.4691997707905104	-0.002919631110253	0.19446483081627133	-0.08951563705228897
0.31	-0.040315486355755374	0.45805576848049473	-0.040381838583474175	0.4580839380670418	-0.0006454879538263653	0.18525030143989546	-0.09112987073167958
0.32	-0.035734928670950426	0.4495684217599175	-0.03639743176369916	0.44902675450643487	0.00022721858950543877	0.16744785746156807	-0.09443104542016577
0.33	-0.03123924445335125	0.44089468889284594	-0.031697213646484826	0.44048506924418923	0.0008221636354781639	0.14657505524980638	-0.09804538400429869
0.34	-0.026830297564422793	0.4318460180849275	-0.026532681600306585	0.43210798588024424	0.00045627642327373055	0.12371729426028978	-0.10171525534901642
0.35000000000000003	-0.022511837383573517	0.4223019648148906	-0.021790001130685382	0.422991798066343	-0.00060787871575127	0.10271323840715381	-0.10454689906000554
0.36	-0.01828881773542461	0.4123725726754128	-0.018121764676377543	0.4126041799790536	4.269845708165798e-5	0.08639103589274161	-0.10593232682981958
0.37	-0.014165092008670482	0.402333474962017	-0.013956269390348369	0.4026190404492252	0.0006120256351104959	0.06793486470648921	-0.107566904291377
0.38	-0.010141757259050312	0.3920482932660281	-0.009364565695145221	0.3928887491219362	-0.0010466412660994455	0.04764936139610574	-0.10937517761277563
0.39	-0.006221274326390031	0.3814012951877124	-0.006402777476620302	0.38140624154901814	0.00038666651918624513	0.03444792370186365	-0.10925769933545247
0.4	-0.002407261374512907	0.3708096145918839	-0.002231434184107277	0.3711337887862909	-0.0005454099388804141	0.016018993353879823	-0.11022735998444444
0.41000000000000003	0.0013008347714059316	0.3599481045153203	0.0009759434909338179	0.3598139753432237	0.0020463700270328435	0.0017835973065471055	-0.11001369254519075
0.42	0.004900315816559134	0.3490593017235472	0.00646493451204303	0.3506782008242692	-0.002423343369080579	-0.022332093345053018	-0.11200191840981392
0.43	0.008390908833794607	0.3375420593883056	0.007732540896663738	0.3372029802292085	0.0004694851361004698	-0.028134241488932885	-0.10943833276070873
0.44	0.011766329427677663	0.3264865820237218	0.011538376195041122	0.3264913076505726	0.00029263403966894516	-0.04492759032804499	-0.10947883512884433
0.45	0.015031195247914882	0.3152146732668937	0.015073683891075048	0.3154519368307039	0.0008397219809066908	-0.06053895034870839	-0.10911955240603544
0.46	0.018183341980583818	0.30378734495552717	0.019004108570307633	0.30476153875906536	-0.00040283704815876134	-0.07785526436090383	-0.10906642969643532
0.47000000000000003	0.02122121543013909	0.2920920165983572	0.021679501469728496	0.2927967858274526	-1.9270924452134686e-5	-0.08972240737566785	-0.10762204880124601
0.48	0.02414213559612266	0.28044412959084064	0.02458966294330804	0.2811779024384221	0.0009752246579880254	-0.10259886095404953	-0.10638738722480971
0.49	0.026946576892031067	0.26876764468029984	0.028302552107338043	0.2703970688625197	-0.0015811537734340929	-0.1189489147011018	-0.10593478973342833
0.5	0.029634253338834064	0.25684123290458144	0.029545532565752982	0.2572266001981109	0.0022947294254066185	-0.12458321483125621	-0.10288358045718464
0.51	0.03220266566787988	0.24529281369710343	0.03423813457035681	0.2476715309768619	-0.0008584836886681643	-0.14516691885739294	-0.10342272731627575
0.52	0.034655593804850914	0.23320894461312433	0.03592160870206152	0.2350420444491085	-0.003603922223095281	-0.15270001263275773	-0.10076494572053679
0.53	0.03698768325098216	0.22136212396788021	0.03494199556800686	0.22017721948423494	0.0023131320373999953	-0.14867667138675775	-0.09544066083305536
0.54	0.03920130449066096	0.21041949539771468	0.03928110782717952	0.2110484294630156	0.00020262786203215782	-0.1677047577097116	-0.09574893635994032
0.55	0.04130549944463811	0.19897453441097954	0.04157882079733212	0.19978824137065493	-0.0011678326949582027	-0.17787968163467713	-0.0938709813217639
0.56	0.043295244788747904	0.18754952971820657	0.04249762274048558	0.18737157734575277	0.0013729483646378882	-0.18206998255661824	-0.09060413175379378
0.5700000000000001	0.04517074008592997	0.17648465936704788	0.04563994640080448	0.17742495555468282	6.950280875627629e-5	-0.1958949565362292	-0.08970484397347585
0.58	0.046935586679600454	0.16518342970115543	0.04747841673378053	0.1662312413838603	-0.001041100428954271	-0.20406354468359564	-0.08744483633026161
0.59	0.048587420976612006	0.15397185931625373	0.0481787496229671	0.1541655031190928	0.00019672766722774598	-0.20729168381104285	-0.08406931538173748
0.6	0.05012713956977454	0.143126339735126	0.0499021815342192	0.1434508148396353	0.0019517433050581512	-0.2149493796688463	-0.0818482285263106
0.61	0.0515584029671258	0.13236007023568105	0.053140105611209985	0.13436503047902038	-0.0006906273951951675	-0.22917027518075317	-0.08122263675534239
0.62	0.05288200366948261	0.12126545268295724	0.053845614392988	0.12282577400192524	-0.00037610304248027193	-0.2324085705066919	-0.07797508142731215
0.63	0.054094658196312186	0.11048712727185116	0.05472635193614328	0.11181551164267524	-0.001102473649098365	-0.23640045035861781	-0.0750145858252475
0.64	0.0551995294690307	0.09995789160537405	0.05482581851167075	0.10038741153466488	0.0001685786217106161	-0.23699874644050017	-0.07135141478970827
0.65	0.05619910838508444	0.08985897365504696	0.05598545971525361	0.09039826877596835	0.0002882024904788741	-0.24218746672988173	-0.0689064730586239
0.66	0.05709769812163491	0.0798931712896202	0.05715574225947659	0.08066260020246191	0.0012456573020434708	-0.2474180207627708	-0.0665440733035234
0.67	0.057896629834531116	0.07004036325596144	0.05911335887294754	0.07190245934745094	-0.0005349158911065535	-0.25605882025230353	-0.06505438189020046
0.68	0.05859703346709073	0.06008053024932701	0.059338119781243884	0.061597361387192455	-6.436088064781798e-5	-0.25718299765990815	-0.06181815156860911
0.6900000000000001	0.059197838769583996	0.050448155571437864	0.05989462377273369	0.051982809791320396	-4.002201142370987e-5	-0.2597399639766291	-0.05904012480127137
0.7000000000000001	0.059702320325298375	0.041036395606534264	0.06037747142721007	0.042605684461172515	-0.001849625025010071	-0.26197270458924077	-0.05628353171338331
0.71	0.06011268428136372	0.03184542803519014	0.05909446990160202	0.03186825870453942	0.0026614167331068875	-0.2565430531217527	-0.05182154085889228
0.72	0.06043113856171562	0.02331217866089752	0.06187230852452259	0.0255555322309357	-0.0006235067493996493	-0.268714823414141	-0.05169839626689233
0.73	0.060664260348324596	0.014362211869137019	0.061551741976430575	0.01620538526448982	0.00018384356472885693	-0.26745129442912174	-0.04836978885656692
0.74	0.06080788246701597	0.005789627207323541	0.061883667764663704	0.007881791971414183	-0.0007098929531052511	-0.2690113585383396	-0.04584105955634407
0.75	0.0608657787390892	-0.0025951304639593043	0.0613065427353696	-0.001014991790296597	5.1002756756360346e-5	-0.2666250546816646	-0.04247634315906363
0.76	0.06083982743444961	-0.010574685840329837	0.06134351949836687	-0.008906051588793902	8.486364718012646e-5	-0.2668957151474421	-0.03987830916250839
0.77	0.06073408057604631	-0.018328590503500743	0.06133287321486627	-0.016535635009724856	-0.002231475889347294	-0.26695539382139893	-0.03733161127966043
0.78	0.0605507946710113	-0.02586171817794737	0.059105627295226754	-0.025956022543715977	0.0007583971602043993	-0.25739836716653347	-0.03262085158692989
0.79	0.060292177489231824	-0.03261907009090248	0.05954682803326714	-0.03219590903129919	0.0015318813502828502	-0.25940394171629727	-0.030853994835733926
0.8	0.0599659867883228	-0.03931636086379112	0.0606403313250498	-0.03763098994275567	-0.0020947152320599308	-0.2642354378964961	-0.02981435048068842
0.81	0.05957282317968489	-0.04613427030477361	0.05832849906180723	-0.046209287483377263	0.0015639185245567705	-0.2542984335456989	-0.025320543805090346
0.8200000000000001	0.059111480476637154	-0.05220317343330867	0.059311471002054535	-0.051037842457019394	-0.001045334534480656	-0.2586406259191633	-0.02440333111610598
0.8300000000000001	0.05858944874230407	-0.05839901652434271	0.05783520072823007	-0.058125806334860995	0.0008257596911909401	-0.2523172194012518	-0.02099497972275893
0.84	0.05800545857706064	-0.06409529770139973	0.0580169467835202	-0.06317688519977091	-0.00024641638967565216	-0.2531773321338159	-0.019436333738051478
0.85	0.05736450560004664	-0.0697400869451604	0.057157488541705645	-0.06903553302391383	-0.0005432840698743335	-0.24951971771234666	-0.01687248260005264
0.86	0.05666710473059504	-0.0750757149919669	0.055965137307177344	-0.0748658600028656	0.0013157766009368813	-0.2444137565064784	-0.014082852569657201
0.87	0.05591634758067537	-0.08003220057338814	0.05643225973452653	-0.07874437767826842	-0.0021380320840807265	-0.2464988281354329	-0.013115746132859523
0.88	0.05511602557494148	-0.08505457808606733	0.05366926870914587	-0.08558074054511482	0.0029227544083531634	-0.23457508209881062	-0.00888110811828312
0.89	0.054265479794080806	-0.08875314485789183	0.05551409403635659	-0.0868735807804968	-0.0010220252222501308	-0.2426170486683728	-0.009750767446617912
0.9	0.053377948345501885	-0.09300880017370804	0.05370100424488253	-0.09189630946796638	0.00043666258255127544	-0.2347999821113983	-0.006792542764964654
0.91	0.05244786034376481	-0.09631726103146263	0.05318551852079422	-0.09479151022019958	-0.0005294785991432835	-0.23259776543677665	-0.005461792425942474
0.92	0.051484687733450184	-0.09937127522781014	0.05174836380543704	-0.098233846946109	-0.0009129422170946894	-0.2263942505566238	-0.0032981721472587332
0.93	0.05049097498117208	-0.10195826953278166	0.049922464334932415	-0.10159107740419354	-0.00036062980501531255	-0.21849876118777997	-0.0008892134980218609
0.9400000000000001	0.04947139228584427	-0.10406615321662724	0.048573330675993155	-0.1040704005102726	0.0007096429278184921	-0.21266493648284057	0.0008896521851809077
0.9500000000000001	0.04843073075367799	-0.10588768276748016	0.0481883385958785	-0.10536244423119433	0.0005250363498175981	-0.21100833607731062	0.0015915297287182573
0.96	0.04737185392600319	-0.1076866773087629	0.047619849116703486	-0.10672754021973957	0.0005359323234034319	-0.20855459356478742	0.002447403155707452
0.97	0.04629498715291556	-0.1094293167217977	0.04704777658579022	-0.10797779153756873	-0.0004910106999186023	-0.20608368002206975	0.00326749501970427
0.98	0.04520069398569758	-0.11112531996527066	0.04551430349695158	-0.11002701893132258	-0.00021479185500219988	-0.19944212747851497	0.00503276565370502
0.99	0.044089440786044876	-0.11257309703178188	0.04421556507073475	-0.11163087944280452	0.0015526297948030288	-0.19381545631759745	0.0064834098107444645
1.0	0.04296370981572706	-0.1138454959719797	0.04453389027551218	-0.11153596358253211	-0.0010008282410685007	-0.19519886787226975	0.006225625528113384
1.01	0.041825254856007264	-0.11529180030652647	0.042493762722178204	-0.11369865188167637	-0.001000778596844637	-0.18635518058480427	0.008386092146611337
1.02	0.040672336852942	-0.11642699639487633	0.04043205415724573	-0.11564026502641869	-0.0010007327732527715	-0.1774146279582725	0.010487551119506175
1.03	0.039508066888993235	-0.11727208758910981	0.03835097180198481	-0.1173825331929062	-0.0010006921353058126	-0.16838709733166957	0.012535739871595078
1.04	0.03833534601310214	-0.11784386897383635	0.036252504314628495	-0.11894306941089836	-0.001000656029175366	-0.15928147832994263	0.01453515953062803
1.05	0.037156907323363776	-0.1181560393999154	0.034138464827251414	-0.12033648063694478	-0.001000623730878565	-0.1501058568665085	0.01648942604221536
1.06	0.035975346929364625	-0.11821995166901691	0.03201052107132475	-0.12157511859042816	-0.0010005945974290512	-0.14086765568461018	0.01840150181586813
1.07	0.034793147412674454	-0.11804513534092867	0.02987021785524695	-0.12266960343358578	-0.00100056806817923	-0.13157373919250345	0.020273855781389533
1.08	0.03361269605926517	-0.11763967123569738	0.02771899430383393	-0.12362919925053686	-0.0010005436556239228	-0.12223049355628844	0.022108577280817544
1.09	0.03243629934690819	-0.11694481734534644	0.02555819735151648	-0.12439644103114518	-0.001000520518620776	-0.11284300232569582	0.023885384176215444
1.1	0.03126685117345473	-0.11584769183121511	0.023389749360044485	-0.12485981847098762	-0.0010004981434709806	-0.1034181188769185	0.02556541993627384
1.11	0.030108374255142577	-0.11435493741311109	0.021216688268871114	-0.1250274418073522	-0.0010004773551458568	-0.09396916203950446	0.027149269208168566
1.12	0.028964824881011465	-0.11247325156134928	0.01904197015280099	-0.12490757445153736	-0.0010004579166623395	-0.08450910119219043	0.0286376227502605
1.1300000000000001	0.027840092365397973	-0.11020936981623772	0.016868468671498722	-0.12450861690071396	-0.0010004395431532087	-0.07505054937620102	0.030031276496474416
1.1400000000000001	0.026737998667235596	-0.10757004949473227	0.014698973742875276	-0.12383909193000604	-0.001000421984584797	-0.06560575697198806	0.0313311277367205
1.1500000000000001	0.025662298172288274	-0.1045620535512221	0.012536190288122136	-0.1229076301131808	-0.001000405029373647	-0.056186606025352324	0.032538171035570704
1.16	0.024616677636776052	-0.10119213458345377	0.010382737118196783	-0.12172295560283689	-0.0010003885014627008	-0.046804605220075346	0.03365349411765416
1.17	0.023604756290941515	-0.0974670189930576	0.008241145965207896	-0.1202938721755812	-0.0010003722570208684	-0.037470885486164444	0.03467827374437071
1.18	0.02263008610101094	-0.09339339131107427	0.006113860656398389	-0.11862924955347355	-0.0010003561812785286	-0.028196196231680768	0.03561377158913037
1.19	0.0216961521879002	-0.08897787869831164	0.004003236427838009	-0.11673801001293811	-0.0010003401855326324	-0.018990902185587483	0.03646133011679472
1.2	0.020806373400917084	-0.08422703562965389	0.00191153937479411	-0.11462911529175115	0.00099967579568345	-0.00986498083858976	0.03722236847279612
1.21	0.019964103044620544	-0.07914732877071691	0.0016889512768293782	-0.11056649562194161	0.0009996977244564266	-0.008841937839512109	0.036011729140928914
1.22	0.019172629756913376	-0.07422251484471235	0.0015070096378064384	-0.10659679899211362	0.000999717446090662	-0.007996929073461573	0.034803814071467924
1.23	0.018430404608466254	-0.06945407746074019	0.0013647831879234945	-0.10272252366366276	0.000999735681579694	-0.007325940901083273	0.03360011216976265
1.24	0.01773586383385885	-0.06484336567730446	0.0012613163409647124	-0.09894597126026007	0.0009997525901851174	-0.006824848909163739	0.03240206596048737
1.25	0.017087430177085805	-0.06039159582965992	0.001195630641635679	-0.09526924999452868	0.0009997682736206165	-0.006489426370634524	0.031211069526296913
1.26	0.016483514218789207	-0.056099853454712606	0.0011667266464994606	-0.09169427754656038	0.0009997828200343376	-0.006315352648222037	0.0300284679392999
1.27	0.01592251568424208	-0.051969095425738875	0.0011735858167673235	-0.0882227840625107	0.0009997963086869886	-0.006298221485929966	0.02885555689116526
1.28	0.015402824729984693	-0.04800015229822624	0.001215172385426081	-0.0848563153054059	0.0009998088111826812	-0.006433549176570807	0.027693582409774306
1.29	0.01492282320700243	-0.044193730858747025	0.0012904351939946705	-0.08159623595318212	-0.0010001796076825758	-0.006716782597696298	0.026543740650991344
1.3	0.014480885898414961	-0.040550416868045266	-0.0004496957440974078	-0.08018879121798532	0.0009998251936316322	0.000870610262009992	0.027293827009066803
1.31	0.014075381729734509	-0.03659328513276695	-0.00032774255722885	-0.07685229046880476	0.000999837367174091	0.00038533866238787826	0.02608544657837557
1.32	0.01370944887840684	-0.03280484393433893	-0.00017241311448335287	-0.07363172803369367	0.0009998480703993522	-0.000246660888704229	0.024892622846371688
1.33	0.01338140043906345	-0.029185335133541046	1.5131842421445252e-5	-0.0705279659598161	0.0009998578960611132	-0.0010203540878846664	0.0237164580760392
1.34	0.01308954708772804	-0.025734876369217646	0.00023372349900223528	-0.06754168901929128	-0.001000133061063159	-0.0019306670290857254	0.022558002778217474
1.35	0.012832198324035864	-0.02245346477245449	-0.0013658189605526138	-0.06641846759408424	0.0009998693303431283	0.005041423493533935	0.023304903726682667
1.36	0.01260766367631132	-0.018863587852906805	-0.0011061217550079583	-0.0633759420658658	0.0009998792101340585	0.003953088556035466	0.02209861458513753
1.37	0.012419027797782251	-0.015447168664965212	-0.0008159901652284084	-0.06045844429990079	0.0009998877247316199	0.0027306973439079852	0.020913004856562757
1.3800000000000001	0.012264556111132599	-0.012203866759628843	-0.0004966757302787483	-0.05766618113085155	-0.0010001045426483606	0.0013796879665117286	0.019749020576755767
1.3900000000000001	0.01214251744353631	-0.009133221047585354	-0.001997436759859191	-0.05674424816159948	0.0009998965768825353	0.007919426939403784	0.02049420328370015
1.4000000000000001	0.012051185233060457	-0.005757261507399359	-0.0016409721841158741	-0.053909815219404085	0.00099990522285842	0.006407407949573383	0.019289899634778184
1.41	0.011993612617986463	-0.002557454242353671	-0.0012561552900462283	-0.051206748057280926	0.0009999125377328185	0.004770302287803909	0.018109870235674876
1.42	0.011968038075562926	0.0004669963579748502	-0.0008443009653922373	-0.048634792683198605	-0.00100008089684423	0.0030138298288060923	0.016954950757170722
1.43	0.011972708039142674	0.003317004577723558	-0.0022547262617111682	-0.047938589463148246	0.0009999190854767088	0.009157618745927614	0.017712571005280398
1.44	0.012005878084919909	0.006470991119901297	-0.0018101843009833368	-0.04533485906548365	0.0009999266219495768	0.007259404510807269	0.016523964757661075
1.45	0.012070587996118922	0.0094479380497305	-0.0013395980725581793	-0.042867024366668435	-0.0010000671474848638	0.0052460805911471705	0.015362778636345881
1.46	0.012165067376616228	0.012249085745884014	-0.002692332981267723	-0.042279453605501116	0.000999932440912937	0.011137487055221666	0.016116382812657537
1.47	0.012287558234075067	0.015353182022189486	-0.0021911873215053465	-0.03978859689123758	0.0009999395679854638	0.00899155932277794	0.014925951648672227
1.48	0.012441090054296961	0.018279537565399368	-0.0016651265091666425	-0.03743760844567225	-0.0010000546226891247	0.006735379013629045	0.01376507112274467
1.49	0.012623885429950955	0.02102972167364743	-0.0029635556857221385	-0.03697059057400819	0.0009999445359378653	0.012388962610707464	0.014521049856596292
1.5	0.012834182646687429	0.024082811344687257	-0.002409310219810103	-0.034603730354384375	0.0009999512259374146	0.010010410337013307	0.013334999808183865
1.51	0.0130750107601343	0.026958447171344595	-0.0018313899701247135	-0.03237992181399201	-0.0010000434090332796	0.007526957140333742	0.012180443579786527
1.52	0.013344595231847747	0.02965852813630428	-0.00307923191891602	-0.03204301053254045	0.0009999553004383993	0.012958761455855986	0.012944625798511222
1.53	0.013641180513210789	0.032662460737597265	-0.002475700706162604	-0.029808930464311382	-0.0010000384626194323	0.01036405424013247	0.011768593853019017
1.54	0.013967805120586763	0.03549021505360706	-0.003697828170957747	-0.02946538436229761	0.0009999605286608892	0.01568410748690841	0.012512454437201698
1.55	0.014322707271122833	0.03862141047228879	-0.003068515865610621	-0.02722821136076045	0.0009999669611608555	0.012977311858171513	0.011317246905493395
1.56	0.01470892137584572	0.041576236257411046	-0.0024168258866012976	-0.025139958175232277	-0.0010000279779571598	0.010171177522943912	0.010156420353236701
1.57	0.01512468373841983	0.04435714358568544	-0.0035922539406502336	-0.024944125802644216	0.000999970392560355	0.015286122946600103	0.010917144652266035
1.58	0.015568255174276685	0.04744409493105027	-0.002917719935437618	-0.022856306531157902	-0.0010000237402535425	0.012380624071516027	0.009740391101788797
1.59	0.016042696123587188	0.05035762151425095	-0.0040703075573965625	-0.022663863962723838	0.0009999748513445797	0.01739618298762384	0.010486188575701041
1.6	0.016546272338729698	0.053577906722129004	-0.0033729668138564347	-0.020582302037154523	0.000999980860308676	0.01439140561561519	0.009295497726377751
1.61	0.01708205140595099	0.056625708605806756	-0.002654804898762042	-0.018653835538675344	-0.001000014525446648	0.011294002765084113	0.008141687540198025
1.62	0.017648308492009056	0.059504050242080525	-0.003765359296290442	-0.018621637912466973	0.000999983380540532	0.016124579019721884	0.008911847011371361
1.6300000000000001	0.01824334899442986	0.0626934694755393	-0.0030275884112483343	-0.01670097836622078	-0.0010000112324204556	0.012941782123628906	0.007746865802140121
1.6400000000000001	0.018870283689185256	0.06571507694139109	-0.004118611194287357	-0.016678901875980284	0.0009999868645120006	0.017687271855305227	0.008506690302682326
1.6500000000000001	0.019527434458599165	0.0690496386232408	-0.0033614097296816156	-0.014770598898869386	-0.0010000076324411305	0.01441979788016907	0.0073321982274312586
1.6600000000000001	0.020217930844831575	0.07221849890665122	-0.004433125391656794	-0.014763034050650664	0.0009999905489368128	0.01908111841538532	0.008083324367183392
1.67	0.020940115833898088	0.0757026612118549	-0.0036567618443795746	-0.012871317335516922	-0.0010000038867301348	0.015730078037411027	0.006900934524334705
1.68	0.021697142446016636	0.07902371287962844	-0.004709481229674453	-0.01288233207299701	0.0009999943332582853	0.020308526392377655	0.007644950604816155
1.69	0.02248737957481292	0.08266290405355724	-0.003914307165897739	-0.011011107145155272	-0.0010000000821912226	0.01687539592314433	0.006456225157217933
1.7	0.023314008615348495	0.08614207435472733	-0.004948420933885075	-0.011044444161583646	0.000999998139473322	0.0213726206292387	0.007194665936207511
1.71	0.02417542935889577	0.08994273011983453	-0.00413486447404156	-0.009197290667148863	-0.0009999962890697772	0.017859213726114088	0.006001111023684393
1.72	0.025074856660094114	0.09358697276579196	-0.005150836572394677	-0.009256366596915934	0.0010000019043878315	0.022277186460460133	0.0067354529019934195
1.73	0.026010726387752033	0.09755657453142913	-0.00431939585811361	-0.007436538369518799	-0.0009999925641708636	0.01868562571572921	0.005538514112234583
1.74	0.026986292133066324	0.10137390839628685	-0.005317756991674068	-0.007524444703094824	0.0010000055770322432	0.02302661288674965	0.006270170886883399
1.75	0.02800003121702919	0.1055210225074901	-0.00446899366492173	-0.005734871502198905	0.0010000110468333084	0.019359301446296433	0.0050712292892533175
1.76	0.029055241442104092	0.10952057148850156	-0.003602329552049914	-0.004109318938514397	-0.0009999849662368611	0.015611918510290188	0.003914899218167397
1.77	0.030150447156989106	0.1133775006462109	-0.004567411470789399	-0.0043902532813725175	0.0010000122431761136	0.019805553690132666	0.00468810842379563
1.78	0.03128422216345122	0.11757429763920457	-0.003687300070285432	-0.0027922440061657196	-0.0009999831283549624	0.01599930886590427	0.0035315830598221802
1.79	0.03245996513984326	0.12163405424662893	-0.00463920954149374	-0.00310164288246104	-0.0009999858507142188	0.020135267442203907	0.004305102907443829
1.8	0.03367630568230955	0.12603954491977473	-0.005594215516932088	-0.003278014765098442	0.0010000128676112136	0.02428648973689748	0.005036026942752336
1.81	0.0349367011315073	0.13079154316551797	-0.004702981154285711	-0.0015798889043815586	-0.0009999816830280617	0.020433220831354314	0.0038379807861706177
1.82	0.036244616563162475	0.13541358147402088	-0.0056427657389903334	-0.0017936195298439894	0.0010000162848759209	0.024517737899693595	0.004570773937314109
1.83	0.03759875237790269	0.1403888883402208	-0.0047366842664298674	-0.0001337110922848769	-0.0009999784574925685	0.02059937764681254	0.0033751466157489053
1.84	0.0390026412613049	0.14524132294416242	-0.0056620040926102745	-0.0003864428706979151	0.0010000193657981006	0.024620455517868112	0.004110890888450145
1.85	0.040455054490746524	0.15045444647157957	-0.0047418480066781805	0.0012337539105189426	-0.0009999755169647732	0.020640343287049077	0.0029187280096003537
1.86	0.04195959895546232	0.15555245739439402	-0.00565349046577516	0.0009406720281510787	0.001000022166328783	0.024601388276709487	0.0036584308072629824
1.87	0.043515123529406265	0.161019262781341	-0.004720060643156886	0.002519951048084463	-0.0009999728559956199	0.020562990985930885	0.0024707012109156895
1.8800000000000001	0.04512531615721967	0.16637941386289362	-0.0056188386721357396	0.0021854532404870205	0.0010000246882772837	0.02446752436504116	0.0032152926630639967
1.8900000000000001	0.04678911029584861	0.17211717754514877	-0.004672958707107083	0.0037228863463887145	-0.0009999704724466167	0.020374411500844933	0.0020328876526578736
1.9000000000000001	0.0485102820713001	0.17775747207754225	-0.005559705180697368	0.003346179359818704	0.0010000269344135875	0.024226044944315475	0.00278322020810099
1.9100000000000001	0.05028785679207552	0.1837849389792512	-0.004602215879039563	0.004841105380439746	-0.0009999683629077893	0.02008186446427619	0.0016069533692377562
1.92	0.052125706181868035	0.1897248786450036	-0.005477778213069934	0.004421657171908825	0.0010000289087526825	0.02388427642564878	0.002363801822656316
1.93	0.05402295496831807	0.19606232287556705	-0.00450953230899673	0.005873670199806342	-0.0009999665227754051	0.01969273162220367	0.0011944092510624868
1.94	0.05598357819707374	0.20232297027580073	-0.00537476729454629	0.005411197884347999	0.001000030616450055	0.023449644702801024	0.001958471165998439
1.95	0.058006807899831744	0.20899225956025286	-0.004396624405431848	0.006820134913139006	-0.000999964946355487	0.019214472092612886	0.0007966120795597191
1.96	0.06009673049543427	0.2155963046185088	-0.005252393287231945	0.00631459211624296	-0.0009999679362982577	0.022929631464940637	0.0015685085831363035
1.97	0.06225269354161936	0.22262096874420745	-0.006113220359715958	0.005935461950527483	0.0010000304558546984	0.02666849713006013	0.0023014155395224335
1.98	0.06447890322906143	0.23007018718707836	-0.005129834978330251	0.00742466859580028	-0.0009999644780128618	0.022411608224792823	0.001108852389872551
1.99	0.06677960510093221	0.23747072804425906	-0.005979558090553922	0.0069963067381357946	0.0010000330560432143	0.02610151617550573	0.0018505206200490414
2.0	0.0691543123813748	0.2453091282814161	-0.0049855618587111294	0.008436314457865366	-0.000999962159706557	0.021797812268721056	0.0006670517520306236
2.0100000000000002	0.07160740366418897	0.2531126345342237	-0.0058251663701930495	0.007958849926117834	0.0010000351517941543	0.025443047223094272	0.0014181275310362657
2.02	0.0741385300095312	0.2613682730551137	-0.004821542769991075	0.009349912524113256	-0.000999960273315753	0.02109680892600082	0.00024435830491778803
2.0300000000000002	0.07675221274008234	0.2696037899135901	-0.00565200955778047	0.008823719411984041	0.0010000368390241697	0.02470164199907223	0.0010054049461511907
2.04	0.07944825063921825	0.27830672234140025	-0.004639735703714878	0.010166327297082705	-0.0009999587774539472	0.02031712565867468	-0.00015814303990549635
2.05	0.08223131786263224	0.28700533811787227	-0.005462036961594349	0.009592008331788643	-0.0009999618476728908	0.02388579332118225	0.0006133548607206424
2.06	0.08510137124381097	0.2961877084010671	-0.006290084246017111	0.009141814368902901	0.001000036442819689	0.027481127968343826	0.0013471171043919117
2.07	0.08806324832782164	0.3058600338136599	-0.005274629808476309	0.010557827630509147	-0.0009999586137428764	0.023083770460343697	0.0001566259952274013
2.08	0.09112184866595824	0.3155514058205937	-0.006093015911752058	0.010054299250525606	0.0010000387789504883	0.026636367043711574	0.0009015452482416731
2.09	0.09427736272416418	0.3257507430277663	-0.005068434466804048	0.01141732149833509	-0.00099995659280765	0.022198596968612892	-0.0002775316083055573
2.1	0.09753487015444184	0.33598773548036986	-0.005878223764052092	0.010861204946992154	0.001000040548464658	0.025713092189634374	0.00047903861558362687
2.11	0.10089474750924554	0.34675191416024387	-0.004845571627103687	0.012172098973474215	-0.0009999550582856362	0.021239515154279645	-0.000688172483836663
2.12	0.10436226665084798	0.3575735942793448	-0.005647811731697977	0.011564368541484656	-0.0009999581382482648	0.02472047849006163	8.045685843313285e-5
2.13	0.10793800259364143	0.368942946564951	-0.006456131986505704	0.011079157442352107	0.0010000401270383336	0.028229540318287862	0.0008121261268483548
2.14	0.11162743205929095	0.380868326629933	-0.005421300714002727	0.012458639495374445	-0.000999954970382481	0.02374741263983046	-0.000379701934393411
2.15	0.11543611532559028	0.39288103637480837	-0.00622067533215527	0.0119171569463439	0.0010000423673667286	0.02721680884702239	0.0003646162882275768
2.16	0.11936492568933836	0.4054722601845731	-0.005177461994543067	0.013240892076963235	-0.0009999530701209607	0.022697471339635858	-0.0008143459337933605
2.17	0.1234196482911841	0.4181740126477752	-0.005969012331033098	0.01264424491743987	0.0010000439944109433	0.02613209130505461	-5.6966201077407474e-5
2.18	0.12760138841766186	0.4314782067544598	-0.004918526610316817	0.013913453105916618	-0.0009999516976472002	0.021580386502645814	-0.001222693855058793
2.19	0.13191617048520646	0.44491760032968697	-0.005703350068347962	0.013262969043082922	-0.0009999548715046228	0.024985021025245698	-0.0004519284730480608


==> result/iddata.dat <==
t y yh u 
0.0	0.0006787504851117224	0.0	-3.0
0.04	-0.0016013501936790874	-0.0005637596313903467	-0.10260418140694583
0.08	-0.0021384650398653714	-0.002905670523371409	-0.032200107613231665
0.12	-0.004795303274355387	-0.00365372552022784	-0.011512851303745464
0.16	-0.006603921535475978	-0.005453872909042614	0.025923488552525242
0.2	-0.0071330383828674985	-0.007203242986712794	0.055129911326531555
0.24	-0.009554487430828885	-0.007593978183942364	0.05865030646449654
0.28	-0.009648785961072118	-0.010190662822872575	0.09953874564268972
0.32	-0.010417885077108887	-0.012930417438976188	0.14048608845831012
0.36	-0.011256228533763775	-0.013871508273297384	0.15046894359745977
0.4	-0.01606452393857609	-0.017303199835860997	0.19947783540895614
0.44	-0.018770872472265072	-0.0177552659820769	0.1995833345921021
0.48	-0.02066002845664632	-0.019096462386246973	0.21347564340931413
0.52	-0.020211880302204038	-0.021307533585774488	0.24053929964983567
0.56	-0.022794555110945827	-0.022066179223372187	0.24564773064783196
0.6	-0.02426667074154287	-0.02311487947902913	0.25446283959515625
0.64	-0.024752542135653657	-0.024043469937522773	0.26163948720435215
0.68	-0.027080264786209556	-0.026315433334148965	0.28968324486534414
0.72	-0.027941970497379478	-0.02832930271823384	0.3127610036682178
0.76	-0.029453461798942943	-0.0296641452102061	0.3251605921417351
0.8	-0.031679455844152375	-0.03200672705675365	0.35328501464375606
0.84	-0.03264246011243038	-0.0312717823194859	0.3345648377607997
0.88	-0.03216636402388565	-0.034866466965894176	0.38143199596739663
0.92	-0.03477061689746693	-0.03714727449392337	0.4083334024299976
0.96	-0.03553961792709574	-0.0361767610626673	0.387796804676789
1.0	-0.03708570981204347	-0.03588021379223808	0.36658224222538394
1.04	-0.036755511037225276	-0.03834956453302822	0.3995557786135997
1.08	-0.03772908896644441	-0.038713986373057827	0.3993926659174143
1.12	-0.0397998583112122	-0.03979873055129871	0.41096045430487393
1.16	-0.04017762264845032	-0.04009475563606293	0.41003963791552067
1.2	-0.041749452643110564	-0.04160716199652505	0.4277601223580234
1.24	-0.04104014159814011	-0.04309352486931522	0.4456702497837135
1.28	-0.04394392631551897	-0.04236606594535587	0.4296212305498237
1.32	-0.04575303248668824	-0.044971785375525146	0.46531121738789594
1.36	-0.04603513665395122	-0.04488877945725578	0.45880088145760567
1.4	-0.04617779629373116	-0.04480292585880134	0.45199760855710025
1.44	-0.04698702096967582	-0.04662929063730943	0.4751073779356503
1.48	-0.047854081548532185	-0.047546061067738364	0.4842182820560623
1.52	-0.046212172328939455	-0.047204566150038374	0.47475165735498237
1.56	-0.05038725018177755	-0.04899553801019107	0.498786865197804
1.6	-0.05196275981626432	-0.050182876077090606	0.5125930239994396
1.64	-0.050573695374504624	-0.04991315495777354	0.5041530527913025
1.68	-0.051165872120161396	-0.05154193946243999	0.5238058133610544
1.72	-0.05280809980207917	-0.05089771456227175	0.5103438714795807
1.76	-0.053906406292191025	-0.05411922589317115	0.5547289709931356
1.8	-0.05277064786807133	-0.05592508685520715	0.5767789319370067
1.84	-0.05392666222067673	-0.054737372952715004	0.555342684624005
1.88	-0.05631492397719127	-0.05686329140189236	0.5830550593231543
1.92	-0.05793750954442111	-0.057762535009968946	0.592039551731915
1.96	-0.05818984588158327	-0.05779465542717806	0.5885724615857306
2.0	-0.058604434922305375	-0.05618188212682327	3.0
2.04	-0.057044773103179444	-0.05623350871041877	1.3050977741110508
2.08	-0.05182411657350535	-0.053623290479212736	0.8674480987411997
2.12	-0.04921894779820938	-0.04853900830029973	0.6841821005973685
2.16	-0.043580092844071605	-0.043364234693262955	0.5581125622713543
2.2	-0.039628815651923575	-0.03898208471722972	0.47098259950468346
2.24	-0.033075174891698214	-0.03337815451276342	0.3716930675563468
2.28	-0.02827556180923813	-0.028336133432838966	0.29085078942488707
2.32	-0.02271707196535277	-0.024213931818824704	0.23002809239936894
2.36	-0.017139664622987945	-0.019579294971691655	0.16372988975457403
2.4	-0.012446277346090433	-0.013647141976647533	0.08018538957310639
2.44	-0.007203590902164483	-0.008114841255796706	0.005877063217464951
2.48	-0.005116980109888664	-0.00470247325034653	-0.034556559262007625
2.52	0.0008157364724630972	0.0007919335053208027	-0.1047651278287347
2.56	0.005577462337015841	0.006664285888463328	-0.17814951616382402
2.6	0.009480758821417848	0.00856560455432516	-0.19381943660390988
2.64	0.015549321121563608	0.014920762483805349	-0.27127921122383825
2.68	0.019758084914968662	0.018190357962165532	-0.30438686208268706
2.72	0.021339515009809476	0.02236687411336115	-0.34930390648951715
2.76	0.026931350659721427	0.029800683813987743	-0.4373506534945264
2.8	0.030875342694583488	0.028939069273088647	-0.4131324968195216
2.84	0.03340921679338542	0.03355928347976001	-0.462218483462145
2.88	0.03570587313712761	0.036596386961384064	-0.48964232105016947
2.92	0.038135984730662875	0.040571330348160926	-0.5292235438200876
2.96	0.040650178526998225	0.04244620497226875	-0.5409253789609885
3.0	0.043919453340543875	0.04440475671468394	-3.0
3.04	0.046710257521886525	0.04609851113584448	-3.0
3.08	0.04302128496951925	0.040848167817186046	-0.6351350874582318
3.12	0.03933522573644036	0.0404976194143503	-0.5945247891925485
3.16	0.03765584786425828	0.03644241471525192	-0.48627575631403275
3.2	0.033266257014133827	0.03179519221205337	-0.38883930869001926
3.24	0.028418446105094277	0.030339071721555335	-0.36334494016113084
3.28	0.023266064968026072	0.023519261189059726	-0.24601844882287605
3.32	0.019974273817900536	0.021502316277526787	-0.21798716680944796
3.36	0.01536068762900581	0.015992565941528376	-0.13486068887945812
3.4	0.01240104295870917	0.012166321394082767	-0.08189503338959092
3.44	0.007587156564548498	0.008343837428401973	-0.031072247515804285
3.48	0.0031168687463498674	0.004128546821257704	0.023921434402406128
3.52	-6.565318614223833e-6	-0.00028027207108704535	0.08007003709136207
3.56	-0.0021424068233495287	-0.0032664713721686925	0.11438171446709866
3.6	-0.005695003790415324	-0.006471765079590663	0.1512317477975209
3.64	-0.009417244520822932	-0.011248276365178939	0.20906739503485827
3.68	-0.013294699753780257	-0.015006400433204961	0.25170429392369975
3.72	-0.016663325045953917	-0.016560989521267992	0.2634483982484497
3.76	-0.020169149730699526	-0.020278979760726363	0.30418799077228
3.8	-0.02212974374681818	-0.023427739583362604	0.3367282334645516
3.84	-0.02453031075897575	-0.025523606140810867	0.3548703023262574
3.88	-0.029002909882276898	-0.027872549864434343	0.3761763405218215
3.92	-0.030919936993853415	-0.03024119594104546	0.3975389307170314
3.96	-0.03438423220472787	-0.032849249507299345	0.42166143601437156
4.0	-0.03412947764760092	-0.03456257330575453	1.3583140143534849
4.04	-0.03619305046436215	-0.037778257694686644	1.3205880415972704
4.08	-0.03690200251811967	-0.03664689885702389	1.1857965091082547
4.12	-0.03511516459190707	-0.03360458344711938	0.6037640266606722
4.16	-0.032857413122067976	-0.03164339518153555	0.4815996911332507
4.2	-0.029193415242961564	-0.029636529286463133	0.414848500793115
4.24	-0.026293577904323063	-0.025695669290892415	0.32642887009387433
4.28	-0.021470881555153785	-0.02490286664279835	0.3116190587002173
4.32	-0.01867485152062827	-0.022305583896801456	0.26539045149619567
4.36	-0.01863893953903859	-0.015781181944856407	0.15610051173209905
4.4	-0.013803440100086894	-0.014596292945075067	0.14099230421552983
4.44	-0.01225347604003072	-0.01173112741023114	0.10023892280059177
4.48	-0.008843511831729453	-0.007259410658634143	0.036157889245425845
4.52	-0.006323362480321892	-0.007434250620642037	0.04458367597030172
4.56	-0.001902356941341138	-0.0009412247316195547	-0.04627750196053795
4.6	-0.0003155828331759282	0.001961700955709126	-0.08176031938375192
4.64	0.004129222196997612	0.004298759586109147	-0.108630600619323
4.68	0.004667606440535601	0.005249724941348498	-0.11530170486575794
4.72	0.010023901930843005	0.007282742950313951	-0.13734607405564822
4.76	0.01155326883393999	0.010932773853572941	-0.18076936930714227
4.8	0.013936365368347626	0.013799843220067571	-0.21288203524152993
4.84	0.015581981312574532	0.014693430994551508	-0.2176643607984956
4.88	0.01960596531842099	0.01837855170592409	-0.25984681493793793
4.92	0.018432417119046193	0.01961336515239623	-0.26880063038588226
4.96	0.019417840153825642	0.02178790172688688	-0.29025336036831545
5.0	0.02325086539856581	0.023607301972523732	-0.2920614140364606
5.04	0.024903981023134805	0.023601493559098956	-0.2838097592065125
5.08	0.027651112019249056	0.025684320030570838	-0.30530133782458435
5.12	0.028907417740219397	0.028324995986821717	-0.3339906650918749
5.16	0.029311128321210137	0.02812634416083278	-0.32294260071453174
5.2	0.030140606473388166	0.03248606521803413	-0.3761497229028343
5.24	0.031608596611697605	0.031294005578650384	-0.35138615723651867
5.28	0.03317325804547631	0.03352010372120917	-0.3755000262159278
5.32	0.034162239010265334	0.034205697840618145	-0.3779088783141713
5.36	0.036605259257176996	0.035553916676999996	-0.38971921539348386
5.4	0.03776210382431945	0.036439439530254504	-0.39513426921651096
5.44	0.039279160502113684	0.03669239325462908	-0.39161365133940684
5.48	0.0395389589575814	0.04015610111630006	-0.43450790566594755
5.52	0.04006681729109323	0.03825522039121677	-0.40066182469736233
5.56	0.03982352910765482	0.041562483806502584	-0.44259138284305877
5.6	0.04250291896947762	0.04119556169225517	-0.43188082125265037
5.64	0.043794938665925195	0.04291507410033682	-0.4510530809713398
5.68	0.04468132377634099	0.043562753466598596	-0.4552716697716557
5.72	0.043499105004124156	0.044117028702576416	-0.4582647915336775
5.76	0.04484060728932049	0.04434455204331258	-0.45716013369429476
5.8	0.045530509573752376	0.044230438279501794	-0.4510394541460716
5.84	0.04686880985014876	0.04566384045332318	-0.46909992227795616
5.88	0.046174918511575826	0.045235342638084736	-0.4589919062173413
5.92	0.047542930460981146	0.0469744145639247	-0.48105593040565253
5.96	0.047715438567665455	0.04717722161155398	-0.4800747633105571
6.0	0.04734975533554406	0.04869286323942843	-3.0
6.04	0.047419754514171894	0.04870367674358644	-1.132283177853875
6.08	0.04373873838178254	0.04273378519288997	-0.6541440783523669
6.12	0.03923686121798227	0.03985176845274908	-0.5554221907834958
6.16	0.03567119893479068	0.03456376373105151	-0.4372191769144358
6.2	0.030905297645678582	0.030311663608360552	-0.3570759645704804
6.24	0.026968617092128392	0.027927655654802222	-0.31867496293594755
6.28	0.02164987580340764	0.02151937803691973	-0.21369259906832738
6.32	0.018683947609566893	0.016059587291888305	-0.1318017822339108
6.36	0.01349028686250828	0.014096469842704292	-0.10867118763399475
6.4	0.009810589212772888	0.006773169999066641	-0.004094066468194768
6.44	0.0046924106121939155	0.0030528479973482552	0.042767018614370045
6.48	-0.0009666036357957463	0.0011138404093948683	0.061795351904926576
6.52	-0.0036138522654933546	-0.003816145272591471	0.1239280031035257
6.56	-0.007938752209079055	-0.006875170012364285	0.15793164682994032
6.6	-0.010715456184953906	-0.012638673044938833	0.2290083120638755
6.64	-0.01379296471456116	-0.014849775399129184	0.24938516281294554
6.68	-0.020546850683776725	-0.018732511222179678	0.29240846538358056
6.72	-0.022125830020375326	-0.021812680971809904	0.32365032950905004
6.76	-0.02554178736610768	-0.023940891721924807	0.34140794566014065
6.8	-0.02832821952651045	-0.02727716912210562	0.37528557756648695
6.84	-0.02997173642986525	-0.03188032663147726	0.42605070653661414
6.88	-0.035843402762261306	-0.032630110003800825	0.42432197415767803
6.92	-0.035861773508348294	-0.037496184740433695	0.4777460911975062
6.96	-0.03927938811805823	-0.03958350031977638	0.49391554826649653
7.0	-0.04168021326195752	-0.041425504428935306	3.0
7.04	-0.03931052168738959	-0.04121912889532049	1.6212210200204247
7.08	-0.03751392242255816	-0.039419505231056744	0.6712038119490771
7.12	-0.03625379885436183	-0.03637113191177212	0.5357014151921042
7.16	-0.03229819937347833	-0.03282281541577169	0.4397794445800294
7.2	-0.028944380805475747	-0.028071778991619972	0.34180626411916926
7.24	-0.025925027007208667	-0.02594159252766346	0.30499501965568143
7.28	-0.022481096434406593	-0.021456056761982922	0.2299795666635358
7.32	-0.017815901152791414	-0.0183167596370222	0.18250186763822995
7.36	-0.013443302451113713	-0.016265052237763356	0.15515030301124533
7.4	-0.007770850357249342	-0.009942345335365988	0.06118590240364696
7.44	-0.007455988945336338	-0.007406228655796099	0.029774288348340505
7.48	-0.002385271207977887	-0.003503027879479623	-0.0213514369156087
7.52	0.0009458467170967478	0.0012154896106696465	-0.08281413024872641
7.56	0.002178842630220661	0.004795383409345757	-0.1261219424982496
7.6	0.00725338620029432	0.007707864746270596	-0.1590673767154982
7.64	0.011733618331008744	0.00934680009013374	-0.17314493030069578
7.68	0.01562164573544409	0.013143046813660611	-0.21727240700973027
7.72	0.01927683254519962	0.016355563582509693	-0.2524764660464083
7.76	0.018836221783028295	0.018750622955662228	-0.27565669573436935
7.8	0.02239500635360754	0.021643648313052374	-0.3055958296145924
7.84	0.02394612366257125	0.024677291084473307	-0.33684729544859415
7.88	0.025987862936903864	0.02551759637602204	-0.3385456004665066
7.92	0.030136643383543854	0.02938542151012032	-0.38075695206926596
7.96	0.03123670074922139	0.030757932762682117	-0.38902890131984513
8.0	0.032768309554528294	0.03211986244695173	-0.4042257486139933
8.04	0.036728109654164474	0.03531803946993816	-0.43671188521499715
8.08	0.03710174679045259	0.03690142126529298	-0.44763089480118845
8.12	0.03897628514922011	0.037913770235957066	-0.451448424593758
8.16	0.04059311824077323	0.03943155772545976	-0.4620562036516658
8.2	0.04309009528633362	0.041443971825939493	-0.47948837877419415
8.24	0.042010491170916785	0.04267354594484424	-0.486959818280432
8.28	0.04242936282043139	0.04265028030742097	-0.4783109017414304
8.32	0.04423995581053273	0.043679001251223225	-0.4839090445270391
8.36	0.046220875552071404	0.044795765811333585	-0.4913340624605955
8.4	0.04779774354969772	0.04734910256334266	-0.518116617593761
8.44	0.04633995084961496	0.04862565779580737	-0.5280155930642483
8.48	0.04793648668286486	0.04837790188359844	-0.5179663147248328
8.52	0.05040054067548282	0.048608660726876404	-0.5152138122426835
8.56	0.04843121596601262	0.04919017298175519	-0.5173786205357214
8.6	0.050558260650930935	0.04962663226230737	-0.5179417219011779
8.64	0.0505206870614143	0.050250556417550905	-0.5215323152395088
8.68	0.050805204731879244	0.05205212489050817	-0.5422283638603944
8.72	0.05063523515125518	0.05229699325618866	-0.5417186915628651
8.76	0.05229270087156476	0.05264111424118193	-0.5428536901177683
8.8	0.05220524713668257	0.0526925385723985	-0.5398998806354403
8.84	0.05295496740159784	0.05277695763282262	-0.5379459805099223
8.88	0.05218343218648611	0.053504598873702784	-0.5452905162683832
8.92	0.053974871794638696	0.05381777030654433	-0.547505720279553
8.96	0.053151277405296	0.05461017029270495	-0.5553015273443473
9.0	0.054383255537473446	0.05521849901906741	-0.5398549828487571
9.04	0.0559453634490639	0.05507382925183178	-0.5382261229177594
9.08	0.055368529393568594	0.056857510334555376	-0.5658083147050341
9.12	0.05576525119782281	0.05677121777373044	-0.5639093948093183
9.16	0.0561231282498721	0.057609935664455623	-0.5754382379108645
9.2	0.05448117535460344	0.05689783407198038	-0.5640320730747739
9.24	0.05722531864674343	0.05574718633836273	-0.5455776311776077
9.28	0.05795295159659646	0.056823950965433696	-0.5611159316108552
9.32	0.057291392022444904	0.05786877222201985	-0.5756195060061771
9.36	0.05796894408990194	0.058373101260793696	-0.5822784298548314
9.4	0.06081753961189283	0.05976447992119504	-0.600887981001943
9.44	0.061492231255014275	0.05936014868737829	-0.593345389781712
9.48	0.05978584878249988	0.0608535098390197	-0.6126410716866761
9.52	0.060919554737639686	0.060847892003195375	-0.6109189547690743
9.56	0.06093611845613849	0.06133391284781939	-0.615527913732711
9.6	0.06151498934610036	0.06212866049472162	-0.6252510288182425
9.64	0.062329771343815316	0.06293411439284949	-0.6348343681075459
9.68	0.0602840904681511	0.0624804569577796	-0.6264036079661484
9.72	0.06375544391597202	0.06225836453873961	-0.6217681360984066
9.76	0.0630492380632264	0.0632917477446107	-0.6349695972460285
9.8	0.06410322660583491	0.06501292710090291	-0.6581616331307103
9.84	0.06292527956128098	0.06599782204801208	-0.6699540984095353
9.88	0.06395188695521607	0.06376041275766621	-0.6360416235168689
9.92	0.06450325879579853	0.064585772509803	-0.6466834505484886
9.96	0.06490796854213897	0.06445989520726422	-0.6434388944218714
10.0	0.0668639972128237	0.06672399400210091	-3.0
10.04	0.06490286360102772	0.0653196104623338	-1.8056216781895431
10.08	0.06047379223376911	0.06061226609007474	-0.9553616687308715
10.12	0.055808538923368324	0.05698849675519144	-0.8100366753773285
10.16	0.05161201581194003	0.05258504618195218	-0.6931996059324792
10.2	0.04653124544563047	0.046269818582906186	-0.5626568632686544
10.24	0.04134089883145555	0.04121483299721036	-0.4715144782514491
10.28	0.03395356166576046	0.03500551661529214	-0.3681778756265581
10.32	0.028639476123176726	0.02954608985565664	-0.2845534013321869
10.36	0.022313342160094625	0.025547222778610244	-0.2285301772756565
10.4	0.017827492575632552	0.016681124982489547	-0.09954540014885893
10.44	0.014903425684491375	0.013926975626341452	-0.06758974772506665
10.48	0.007924346472724332	0.007298922798229501	0.021090492643121017
10.52	0.004268057384959119	0.0022212772099645395	0.0845231608815773
10.56	-0.0026240974313787397	-0.0029523498403843202	0.14766401541781526
10.6	-0.007304788093692633	-0.005989422159909826	0.17947915830598404
10.64	-0.010681723426613058	-0.010366749678731425	0.229226102116999
10.68	-0.017076441941700424	-0.017226149904553758	0.31161980091515673
10.72	-0.018881904223052682	-0.02086131443187176	0.3488812813034521
10.76	-0.02360944402562795	-0.024563310966788852	0.38650935863975455
10.8	-0.028445720529819994	-0.02803364014596796	0.42050810300691754
10.84	-0.032485974920651264	-0.030757476110996464	0.44420520655140017
10.88	-0.034062084273539184	-0.033813320541565925	0.47190854946003924
10.92	-0.037949802590532315	-0.03647071331681299	0.49399457633697175
10.96	-0.04006001489161589	-0.041208958885606745	0.5428335224128435
11.0	-0.044250427089438944	-0.04402613869354332	3.0
11.04	-0.04463183055800082	-0.04624760491395649	2.9172790681565894
11.08	-0.04160171134691139	-0.041829913136523775	0.6843651326255991
11.12	-0.03905442591800664	-0.03855179394766156	0.5535160027286503
11.16	-0.035352316236309154	-0.03566103959200077	0.47546676396227605
11.2	-0.03251448020325487	-0.03046988855418748	0.36854520006201374
11.24	-0.02863650493603324	-0.026999063293128688	0.3070364292173817
11.28	-0.02455411424581676	-0.024193579486702997	0.2615967626822715
11.32	-0.018123600195495547	-0.019340386803000726	0.1854148464940122
11.36	-0.0168275416037286	-0.01635364759754651	0.14334395895092822
11.4	-0.01490256887158262	-0.010437277815993136	0.05747987406192623
11.44	-0.010017396166293803	-0.008645536166233623	0.03679716395801491
11.48	-0.005877100280568654	-0.005955983540824605	0.0035436200703351517
11.52	-0.0017180970209242255	0.00041464912568231894	-0.08174245558640703
11.56	0.0015024466804343568	0.0031404177192463	-0.11301590588334975
11.6	0.004003859062235953	0.005834431243099533	-0.14331595783122908
11.64	0.006495004492538446	0.009247770070821483	-0.18266315325487326
11.68	0.01130284534149048	0.012412961245631755	-0.21804313388926544
11.72	0.013742531453161518	0.014618724085073321	-0.23977906194511944
11.76	0.01713817444669992	0.01623001885681363	-0.2531642274937336
11.8	0.02043686441860355	0.018743106538668973	-0.2781884064210065
11.84	0.021873622241286812	0.023782146022422603	-0.3362507810312316
11.88	0.02533758044545642	0.02514195197645228	-0.34521655996297307
11.92	0.02672101800702802	0.02757311326865362	-0.3681501886069858
11.96	0.030116205247308125	0.029232984449300524	-0.38089729115943793
12.0	0.03229100019271593	0.030594206896134082	-3.0
12.04	0.03146922045082167	0.030688392463941793	-0.5977625389494676
12.08	0.02812951536869359	0.028148876180503737	-0.4440356500476028
12.12	0.02589620349478447	0.025078256580561883	-0.3544627557362787
12.16	0.02297717180112017	0.02043719115622165	-0.2561503584515119
12.2	0.017600814257834472	0.01778154568323044	-0.20827352865505233
12.24	0.014751038269788193	0.016045556971215316	-0.1819087267972943
12.28	0.011607282537301174	0.013701012082444293	-0.14665831249400618
12.32	0.010130039879799532	0.0084604421254717	-0.06573119788792425
12.36	0.0025878218800199273	0.005087162791797664	-0.01904448085763555
12.4	0.0029172618350591555	0.00048419014400142473	0.04423319536152803
12.44	-0.003400538296045753	-0.0019418926126104738	0.07296629703917112
12.48	-0.004152837029321361	-0.004739832765152535	0.10603850080236121
12.52	-0.00935552353496784	-0.00797305753448436	0.14495301084961199
12.56	-0.010097053785321294	-0.01383601741078904	0.22018958463887373
12.6	-0.01343533112781806	-0.015653998208436055	0.23671681501264885
12.64	-0.01722579586432116	-0.017024550677595666	0.24681197728982696
12.68	-0.020209375326185695	-0.01864964179521054	0.2599309982015523
12.72	-0.02151213595933316	-0.02287470833476019	0.3091632525684158
12.76	-0.025126887132780953	-0.024054726494088394	0.31563547697020944
12.8	-0.02722081395765364	-0.026874154784971807	0.344787732154332
12.84	-0.02794866908276924	-0.029170664864869255	0.366409033620414
12.88	-0.031335934643458734	-0.03216009591488314	0.39752208660165067
12.92	-0.03501047316727661	-0.03452181541516142	0.4199024678551577
12.96	-0.03395435402242776	-0.03430321956606694	0.40679887267635273
13.0	-0.03645355599460661	-0.036719810949798815	0.4491218492195127
13.04	-0.039214306251275616	-0.039176508029213596	0.471614760279524
13.08	-0.04024188905160271	-0.04334942284366776	0.516170355084978
13.12	-0.04198126895459429	-0.041848647549820414	0.4878306963598541
13.16	-0.043507120247632584	-0.04298656912475186	0.4938186690389834
13.2	-0.04316452089417891	-0.04252054314926117	0.47933261794594795
13.24	-0.04350607000997335	-0.04471555607255823	0.5001580270999669
13.28	-0.04574588529134035	-0.04430147618261682	0.48708578277756626
13.32	-0.045167860692315924	-0.04608158346451306	0.5036110390323043
13.36	-0.04851381160024003	-0.04813754208570853	0.5241347216295384
13.4	-0.0470953134104544	-0.04746741745875034	0.5085888142289717
13.44	-0.04765782870931454	-0.04894780328792869	0.5224716632173034
13.48	-0.04853713448838451	-0.049732101690208856	0.5275066877675083
13.52	-0.04993400757298208	-0.05016231488573	0.5281422529830544
13.56	-0.04972381182405258	-0.049071482773434746	0.5087602944647787
13.6	-0.05173603994061285	-0.05087386596390233	0.5292968221693084
13.64	-0.05160440892040237	-0.05170675169055172	0.536509800461652
13.68	-0.051498874724911686	-0.052673997019583044	0.5458625730726716
13.72	-0.05282231181201299	-0.05215300608964399	0.535291324049955
13.76	-0.052092063771179954	-0.053827966940423244	0.555025870607663
13.8	-0.05256245819473213	-0.05382828354920816	0.5518318042321051
13.84	-0.05522233221128469	-0.05517285650551807	0.5678554535769283
13.88	-0.053347661542018504	-0.054756518280994926	0.5592653539490848
13.92	-0.052686583565210714	-0.05529361199097469	0.5642812165116429
13.96	-0.05641949856772435	-0.05555914840156367	0.5661863640093827
14.0	-0.05584639257962803	-0.05459959020914933	3.0
14.04	-0.052757336025111394	-0.05292076234646286	1.0235352961777622
14.08	-0.051199393794325344	-0.04947280679119335	0.7679985511496312
14.12	-0.046196857118231925	-0.04563216176631138	0.639152131357271
14.16	-0.041566876718658545	-0.03910792241420459	0.4912621471134244
14.2	-0.03496104424297719	-0.03667438268034662	0.4451112452138517
14.24	-0.030914690651311288	-0.031170210030809054	0.3484112727707256
14.28	-0.02408567404256963	-0.02411234119868965	0.23425209471151476
14.32	-0.020401888756675167	-0.020074033769508108	0.1765360228478201
14.36	-0.016616410521950835	-0.015228246539078652	0.10854312898455021
14.4	-0.01051175097827553	-0.008730041197997744	0.017687228268513877
14.44	-0.007655694868760868	-0.004793334570564422	-0.030911610749967622
14.48	-0.0007844202354357565	0.00014828972832520463	-0.09344915510174445
14.52	0.005424369169226838	0.0049610513079309335	-0.15209294303168974
14.56	0.00961587836384403	0.009334321429591647	-0.20298704792320876
14.6	0.011604992766887165	0.011727814983542167	-0.2247765248603102
14.64	0.01782931527172586	0.017724425918223173	-0.29705673086829165
14.68	0.020867284294618302	0.01970259465134911	-0.31184152291895373
14.72	0.023433599746053874	0.024800432028275934	-0.3695824640869958
14.76	0.02897971160423309	0.029486441210548775	-0.420691576713196
14.8	0.03067692652339834	0.03204704410534541	-0.4421346854448416
14.84	0.03576262498146847	0.035507777494377654	-0.47579661808173057
14.88	0.03868934766553126	0.038365446679776934	-0.5009089072690074
14.92	0.04057420456145985	0.0383698615231101	-0.48687708896315485
14.96	0.04502771861682827	0.04453999366859332	-0.5569641248714206
15.0	0.04547368864191854	0.044225280389987125	-0.5369668239664165
15.04	0.04640827077397322	0.04888133857739637	-0.5869995574587179
15.08	0.05145081849165676	0.05099125008255358	-0.602311433014151
15.12	0.0536965407421989	0.0536377943238085	-0.6248527899452156
15.16	0.05386342337893566	0.05400036174516371	-0.6170490330050384
15.2	0.05460909677309443	0.055245049352194014	-0.6217714083549382
15.24	0.05817983145372151	0.05894739378741703	-0.661148878285978
15.28	0.05864570060561059	0.058490343916626136	-0.6428368667269027
15.32	0.0601168877059034	0.06099424037881603	-0.6670935870068533
15.36	0.059062775438845444	0.06379178152465678	-0.6955167030621467
15.4	0.06300930329172272	0.061750362071309774	-0.6570855024630475
15.44	0.06303226184878526	0.06466894835276754	-0.6896656099489036
15.48	0.0633344288387226	0.0662846330828124	-0.7037775767481449
15.52	0.064764082854936	0.06462082016717417	-0.6717162348454409
15.56	0.06716193947164047	0.06735143577982565	-0.7045439433933254
15.6	0.06660482182932984	0.0674396228310537	-0.698234499028743
15.64	0.06871483509193346	0.07065891507147934	-0.7385424308948316
15.68	0.06924048119120638	0.06936892737589438	-0.7131391133596168
15.72	0.07021181090670545	0.0706692187428106	-0.7262810144012875
15.76	0.07280846073864045	0.0712885057825039	-0.7297193384483194
15.8	0.07158568478424239	0.07147768332959586	-0.7271968101724369
15.84	0.07365982218826539	0.07385306967001343	-0.7565574364521908
15.88	0.07182952018742	0.07141405310658443	-0.7155846752188566
15.92	0.07466074192761699	0.0728708248582263	-0.733191467348874
15.96	0.07458436064589269	0.07430125292489445	-0.750075910146272
16.0	0.07612846491091925	0.07688548753523385	-0.8030991275069983
16.04	0.07673412943608625	0.0737644786541405	-0.7533596570516554
16.08	0.07529061097880496	0.0770025538071989	-0.7932679790463979
16.12	0.07726860669657958	0.07652065515029759	-0.7820507065791205
16.16	0.07666428040012455	0.0776069247316918	-0.7932429591466441
16.2	0.0782067460311227	0.07596645806087138	-0.766070704492428
16.24	0.07705444974819506	0.07840634850503093	-0.7970724314840556
16.28	0.07963747604616257	0.07946550643544394	-0.8089420086679198
16.32	0.07757088047805785	0.0780151641936956	-0.7851449475637846
16.36	0.07957011657081689	0.07778216709386433	-0.7796979335816481
16.4	0.07848937075680176	0.08114189243479412	-0.824196115044014
16.44	0.07972986551150028	0.08067377529746281	-0.815262672335539
16.48	0.08010193390232556	0.08003381988029731	-0.8038531182448274
16.52	0.07916061935074553	0.08117599742286527	-0.8181571128270217
16.56	0.08056393665038605	0.08019688075380751	-0.8022754989267149
16.6	0.08247714036431712	0.08098414501896938	-0.8117990700086501
16.64	0.0824269999020613	0.08121093848896654	-0.8129134859421487
16.68	0.08158373878276058	0.0799235734226603	-0.792517957803252
16.72	0.08134793202849605	0.08306563943262868	-0.8364299129706403
16.76	0.08337186089032438	0.0820525848734253	-0.8203673874685524
16.8	0.08014595888008037	0.08100205918244861	-0.8037920699635119
16.84	0.08090029134951279	0.0810890325797859	-0.804192942926143
16.88	0.08134377164614641	0.08233856458100614	-0.822331878993035
16.92	0.0822105852954375	0.08262271396435299	-0.8249763657389177
16.96	0.08365175042676211	0.08252379053264826	-0.8226683192899298
17.0	0.08270190825562959	0.08213571986091707	-0.8039783381540424
17.04	0.08459056313411752	0.08197459432601843	-0.8031246599231991
17.08	0.0822686481821897	0.08435908031314404	-0.8381859111536549
17.12	0.08383996914110849	0.0855316946722345	-0.8551073261888824
17.16	0.08492135768077451	0.08340004501600187	-0.8235549566983025
17.2	0.08527906684604865	0.08539271685303487	-0.8520657617893725
17.24	0.08570382669728453	0.08379066911527161	-0.8277862725733378
17.28	0.08432966704956016	0.08614062938527654	-0.8615809437708144
17.32	0.08523782711233097	0.0853270816374015	-0.8486479706948522
17.36	0.0849398075145259	0.08548154243356976	-0.8501217372156162
17.4	0.08495377517089024	0.08587980651695463	-0.8548503344929799
17.44	0.08697798137530446	0.0869159175394745	-0.8687893890670075
17.48	0.08781372894385298	0.08599303292154784	-0.8536731220496563
17.52	0.08781861757534869	0.09048807954453779	-0.9166057873708127
17.56	0.0872670942378978	0.08759528774507706	-0.8732394006507178
17.6	0.08891762799682264	0.0886879045702087	-0.8875455757074917
17.64	0.08686999250790796	0.08809814265781261	-0.8770653270030344
17.68	0.0898249909207059	0.08907811293446373	-0.8904048361887646
17.72	0.08741414386594551	0.08806538732108155	-0.8743151104427511
17.76	0.08958937339777408	0.08966628821161426	-0.8967336296297468
17.8	0.08831279690970693	0.09105097320829424	-0.9151925827331269
17.84	0.0907866924127734	0.0878150832058347	-0.8670345868463478
17.88	0.08862264597053614	0.09040274094971965	-0.9032817859960609
17.92	0.09082849989055067	0.08977671951990963	-0.8934124513568094
17.96	0.08997835542155141	0.09087900835398645	-0.9080867123237262
18.0	0.09199389509380143	0.09247124222251654	-3.0
18.04	0.08969647802558121	0.08975021905620005	-3.0
18.08	0.08595969902190269	0.08641845414761475	-1.4791094773537385
18.12	0.079687365536404	0.08222285266689502	-1.2160470217964363
18.16	0.07342642707555536	0.07392541909037861	-0.9794466391712886
18.2	0.06696946949179489	0.06551328174646445	-0.7985519623991033
18.24	0.05989446309246074	0.05863106706530184	-0.6718677855337791
18.28	0.05298006303839247	0.05431589205735398	-0.6013939764093332
18.32	0.045267217114542534	0.04476949520858851	-0.44661916947768976
18.36	0.036230908593773654	0.03763510323179657	-0.34050189159682764
18.4	0.031739468064827955	0.029420602368407794	-0.22265501768615747
18.44	0.021602508336104265	0.024435685921157413	-0.1580588593537402
18.48	0.01704505785272886	0.015611621434624636	-0.0385491379694094
18.52	0.010398082820169165	0.008151599364208263	0.057518034878331736
18.56	0.001939016878647396	0.0017505180148201871	0.1358853364900563
18.6	-0.0034780509291731663	-0.004730876398358308	0.2135126761479622
18.64	-0.012062804911885678	-0.009554320611823427	0.2665644759936998
18.68	-0.01771286170355894	-0.016180041513400235	0.34293735157931193
18.72	-0.021577645678955516	-0.02273318118727736	0.41684965977058663
18.76	-0.028249610880825372	-0.026781456822843355	0.4561455714710636
18.8	-0.03207709082097358	-0.031478396557589355	0.5032373324723145
18.84	-0.03666705980716154	-0.038071196633941096	0.5742012640939849
18.88	-0.03913965743540265	-0.04021482136685605	0.5867100936886662
18.92	-0.045829450427883375	-0.045524317864836336	0.6397330323439987
18.96	-0.05072909148539786	-0.051922533697540435	0.7056268916679316
19.0	-0.05440828163210328	-0.05543529280370565	3.0
19.04	-0.055113324638561896	-0.05401820344834996	3.0
19.08	-0.05324805048628586	-0.05322039768497459	0.9114535455640667
19.12	-0.04981767911286986	-0.04982974387901259	0.7333289956860494
19.16	-0.046068814519985984	-0.045161068407432677	0.6025048133225859
19.2	-0.041097110420646954	-0.04270696881522472	0.546726215134699
19.24	-0.03698410335105395	-0.03466521861646885	0.39372027569913826
19.28	-0.03180897505489889	-0.031231657472733848	0.3378528572430781
19.32	-0.026936311598775017	-0.02403815999888562	0.22344030338791043
19.36	-0.021103067293603107	-0.021866956350749794	0.1959344630059796
19.4	-0.01605929484960857	-0.017039600476150375	0.1278216777491572
19.44	-0.012151151123571739	-0.010100849831056226	0.030540804121763188
19.48	-0.004910373549870209	-0.007868424613968231	0.00640756885127125
19.52	-0.0018210939596673308	-0.0008660469978706081	-0.08649825072427575
19.56	0.0018773251278854399	0.002132845638988381	-0.11974193521819032
19.6	0.006192109748494562	0.0066809745539275	-0.17424916368093513
19.64	0.01236559136374702	0.01158767675978006	-0.2322706741970606
19.68	0.013641512526393526	0.015988703208408596	-0.28196543112670014
19.72	0.019144823565042227	0.017990149614062687	-0.29851799899990894
19.76	0.021927669077584713	0.023097114573349013	-0.35628175930347084
19.8	0.026623590787951082	0.02735704612862558	-0.40168868410252934
19.84	0.029866270919587802	0.03214757278553462	-0.4532858319566557
19.88	0.03116972999945522	0.033589029103492804	-0.4604521349482926
19.92	0.03622356006084004	0.034101873211527	-0.4554059921740894
19.96	0.03864971685266633	0.0387278945751333	-0.5037234243814357
20.0	0.041595177182694586	0.04137523348343001	-0.5303757990606655
20.04	0.04310868505379972	0.044397963081375516	-0.5572289796675203
20.08	0.04563340143154774	0.04635178001284494	-0.570529371004922
20.12	0.04809461007558233	0.04767395904273395	-0.5759700997910913
20.16	0.048167390468287816	0.049017253928212476	-0.5817501686880027
20.2	0.05215969876589745	0.04953363991961589	-0.5774774294200542
20.24	0.05309681428389806	0.053533808701112406	-0.6183179056443731
20.28	0.05510797063220952	0.05258726128630094	-0.5953802515602669
20.32	0.05440911672905182	0.05467447152723628	-0.6124620373939043
20.36	0.057101663872507494	0.056397483868765516	-0.6255705544650709
20.4	0.05689573749561517	0.05610010861590016	-0.6125065900188158
20.44	0.05864189334336417	0.0573254506156208	-0.6206242990744495
20.48	0.05930722312152014	0.06034287374573978	-0.6529438248263442
20.52	0.05974823272635189	0.05801990908923651	-0.6140359549670888
20.56	0.06147290740898386	0.06092982370790698	-0.6466224130097151
20.6	0.05934878662899467	0.06127220632320312	-0.6444882076289611
20.64	0.06124789813280306	0.06148864218137831	-0.6418081838603604
20.68	0.061437768141581445	0.06278512444762098	-0.65450307721551
20.72	0.06325315446536241	0.06366773543726434	-0.6617530745370148
20.76	0.0630597463080413	0.06296194475382622	-0.6478168616221103
20.8	0.061978377165581626	0.06241328848402264	-0.6362387060278096
20.84	0.06507068653066843	0.06326750811810117	-0.6446674112644915
20.88	0.06416017866527576	0.06271461067152716	-0.6332022539950128
20.92	0.06577183806397392	0.0652831730744527	-0.6663579226248268
20.96	0.06569511139159923	0.06773421919012321	-0.6970739359922242
21.0	0.06653044686801739	0.06454592424739125	-3.0
21.04	0.06529912670865604	0.06449252961962805	-1.5464726112794498
21.08	0.06024215554300063	0.06277429579146444	-1.0322635125547297
21.12	0.054892008337035676	0.05797974281913299	-0.8340893423297508
21.16	0.05053055666942411	0.050283695023703785	-0.6428362256654747
21.2	0.04632943866702296	0.045040562377829836	-0.5388570174424352
21.24	0.041272383536506405	0.040792502837834664	-0.464044513931702
21.28	0.0348738198645868	0.034657332712748186	-0.3627452853693516
21.32	0.03018931672278908	0.031038060383137	-0.3096669451656897
21.36	0.022430168486171072	0.025090168744188977	-0.22148034445450726
21.4	0.017738470541872383	0.019813083269347182	-0.147773153912242
21.44	0.014562423298956862	0.013561648814398988	-0.0618400830864001
21.48	0.007147272214235921	0.008288382223027095	0.00663981820823345
21.52	0.003139159028495376	0.0023835626255336567	0.0821917514514876
21.56	-0.0027490165505618925	-0.003639059429665572	0.15729675258621967
21.6	-0.007811167502358837	-0.006225494942305171	0.18262814053877108
21.64	-0.010821464221133295	-0.01115248001813068	0.23989702676116487
21.68	-0.017701715763580175	-0.017644274623225223	0.3170471594107198
21.72	-0.0181692791259288	-0.021694975246554414	0.3596547928799616
21.76	-0.025633999965133762	-0.024962587002209147	0.3913798423460513
21.8	-0.02926969594844581	-0.030725381062750478	0.45512120707774173
21.84	-0.03533449712402239	-0.03344877351009508	0.4782672372513943
21.88	-0.03536933408916872	-0.03774598708859478	0.521370678390177
21.92	-0.03783459814091831	-0.03918580197892132	0.5272390814491299
21.96	-0.04037622057402079	-0.0425044509880951	0.5573816387999138
22.0	-0.04409036434871878	-0.04459663289684036	0.5677084303634707
22.04	-0.048212049294597666	-0.0473825375803008	0.5908475634661947
22.08	-0.04796089235922225	-0.049645087464584056	0.6070672839133273
22.12	-0.053692292013010255	-0.052362974090891204	0.6297163543368356
22.16	-0.05486863065493166	-0.0543142314662775	0.6422043905932657
22.2	-0.05698692320392485	-0.05557357492081117	0.6460709604092063
22.24	-0.056799028810731206	-0.057575283747560976	0.6598329796924229
22.28	-0.05693841882742147	-0.05676281744145552	0.6372412574190314
22.32	-0.06027578065363843	-0.06118414097928914	0.6854072155851068
22.36	-0.06384873395863572	-0.06245590516033447	0.6915048378892674
22.4	-0.06255898508350335	-0.06348578118959933	0.6951205653721946
22.44	-0.06639943795382683	-0.06383311919327833	0.690116613334359
22.48	-0.06734932704621571	-0.06595343286703952	0.7096556895058352
22.52	-0.0680877300552494	-0.06565710626577588	0.6965153400231259
22.56	-0.0677737265286502	-0.06557445949768148	0.6870894869892226
22.6	-0.06778641440815916	-0.06719110392337485	0.7024108271370917
22.64	-0.0676672402086153	-0.06893701054898163	0.7200735061574086
22.68	-0.07042896087146325	-0.06913532944560719	0.7165807065890597
22.72	-0.06968498641087843	-0.0685286250908731	0.7022445970291891
22.76	-0.06979845116309238	-0.07319424919624547	0.7625852215564937
22.8	-0.0702717092911444	-0.07100401224892999	0.7268991487860657
22.84	-0.07107913604624297	-0.07283813453066969	0.7483446765917741
22.88	-0.07219211715400946	-0.07165778731298908	0.7275872790005753
22.92	-0.07268022992510655	-0.07421972963609813	0.7603541734809536
22.96	-0.0729573692612021	-0.0735852199430936	0.7474655162276829
23.0	-0.07209228051479151	-0.0734749068414259	0.7308826455405217
23.04	-0.07383354922090123	-0.07514713767045589	0.7546773735823749
23.08	-0.07488330137935281	-0.07578892610531647	0.7623191280949762
23.12	-0.07783053356639141	-0.07518647006763796	0.7512104210342052
23.16	-0.07321941398750613	-0.07573874552871915	0.7565372551276042
23.2	-0.07615070832993871	-0.07654324760031021	0.7670902782632147
23.24	-0.07817522245211982	-0.0777149737168015	0.7823970000567861
23.28	-0.07690592693559475	-0.07752643405759077	0.7771785107445872
23.32	-0.07650452653597556	-0.07805091147284304	0.7829446948147023
23.36	-0.07941859987365159	-0.07814390787329774	0.7822905242264184
23.4	-0.07906218622642801	-0.07743038510351882	0.7691590067472305
23.44	-0.08011141014574365	-0.0788782808313002	0.7883107996298548
23.48	-0.07940396683201294	-0.08093706342403512	0.8162977733819403
23.52	-0.08110827428234185	-0.08086610137671783	0.812968567134071
23.56	-0.08040279608346096	-0.0806703920420261	0.8075630198564916
23.6	-0.07922770891337481	-0.07985517564596868	0.7933023976019165
23.64	-0.08171333609013691	-0.08247004964170916	0.8296771910861267
23.68	-0.08193864266136006	-0.08233220628098664	0.8256665917086146
23.72	-0.08475140223652719	-0.08318450885648587	0.8356508281213415
23.76	-0.08267523570721472	-0.08313265937826592	0.8326887427123921
23.8	-0.08349716677226157	-0.08304284701473635	0.830122969694191
23.84	-0.08204379466929322	-0.08370375367880209	0.8379211961645758
23.88	-0.08317737258519448	-0.08384429156854853	0.8383439604999339
23.92	-0.0840408202962935	-0.08420689578633021	0.8422780653738542
23.96	-0.08314349819947837	-0.08449816249743385	0.8451037518890452
24.0	-0.08526886027572682	-0.08390625183293811	3.0
24.04	-0.0834870134069782	-0.08417491805253074	3.0
24.08	-0.08151177895644991	-0.08000146226095897	1.3470984614664125
24.12	-0.07321432682688066	-0.07281057691063454	1.0324902210691782
24.16	-0.06717944949858967	-0.06685887832757853	0.8744319866879273
24.2	-0.061748842149480634	-0.059871323635604705	0.7281480985038478
24.24	-0.05419729922930787	-0.05488714458325195	0.6372123894575843
24.28	-0.04461868166066075	-0.04653232750982366	0.4952965005619525
24.32	-0.04010776774768581	-0.038556306404458736	0.37078592717579895
24.36	-0.03275567123589096	-0.03146935540973743	0.2670636659013148
24.4	-0.02451136967026581	-0.024269328812181037	0.16616244004319825
24.44	-0.018299526760285064	-0.01812579755010607	0.08497150945174425
24.48	-0.009541998150791773	-0.011202745645860837	-0.005233057416617726
24.52	-0.004039025798443405	-0.006042089683520716	-0.06732622279224643
24.56	0.0025458520237625635	0.002364996883242154	-0.17418175138605108
24.6	0.007662136837550364	0.008402645739229688	-0.24503432865565955
24.64	0.01504221709127865	0.012840541277747242	-0.292320941960984
24.68	0.020764910432927913	0.021184835872241153	-0.39198221031850267
24.72	0.023910443786011867	0.022906047385410484	-0.4000649070633422
24.76	0.030646615996193744	0.03130509907588093	-0.49766230591471583
24.8	0.03617800954268547	0.036292810538625056	-0.5480105058563254
24.84	0.03930863802243932	0.03795493432451236	-0.5538459295484621
24.88	0.04356072687954879	0.0452406447431427	-0.633361891419117
24.92	0.048718456870846784	0.04957116915941129	-0.6731859384667835
24.96	0.053226704198180416	0.05162348646955457	-0.6830250404652958
25.0	0.05538484673612932	0.05662903881679908	-0.7373640490478337
25.04	0.06115120874539665	0.05891586329376675	-0.7500570225074341
25.08	0.06223664858292918	0.06347330990976245	-0.7915811621167297
25.12	0.06495980217805794	0.06496569883693336	-0.7941831876944754
25.16	0.06814964769397065	0.06895890321092309	-0.8291755710396522
25.2	0.07059940158758836	0.06945801599993455	-0.8196863772010907
25.24	0.07347952933516451	0.07112961172781292	-0.8258476826469607
25.28	0.07396270139500521	0.07240018193737664	-0.8272451597039865
25.32	0.07626707504462846	0.07568239066023183	-0.8555121645569184
25.36	0.07783664605515037	0.07734505858478889	-0.863414839584097
25.4	0.07923248121936378	0.07724457047825536	-0.8487557940364869
25.44	0.08151962717378466	0.07927542007119098	-0.8632695115797073
25.48	0.08003175250485318	0.08000285195239779	-0.8613051137388137
25.52	0.08237755983495301	0.0828710914715938	-0.8892502862881972
25.56	0.08455810650601805	0.08370261155574643	-0.8903017193666862
25.6	0.08380949385745601	0.08537480983773443	-0.9037784170853076
25.64	0.08530641385936782	0.08428814928908643	-0.8807695702242277
25.68	0.08659713522130084	0.08528283663474182	-0.8870565347934178
25.72	0.08683287956215004	0.08675633793540836	-0.8999746782774736
25.76	0.08588294396643287	0.086420526844399	-0.8889413958607832
25.8	0.08686608503834477	0.08847198324585226	-0.9117125646453648
25.84	0.0884497972171735	0.0876642949916903	-0.8956424810110359
25.88	0.08788466781568637	0.08921360482890188	-0.9124013929243802
25.92	0.08876033295634707	0.08873814315749416	-0.9016839775813548
25.96	0.08882550746194541	0.09062951154878598	-0.9242718546255073
26.0	0.09060713430078281	0.08907227722096175	-3.0
26.04	0.08884754238065924	0.08895163400813316	-3.0
26.08	0.08339556128209324	0.0849524434578152	-1.463848709249401
26.12	0.0787116989851039	0.07889556867894454	-1.1497973420308298
26.16	0.0727392271288738	0.07210287740190871	-0.955498385367429
26.2	0.06385231678601469	0.06644770601143996	-0.8302796161245212
26.24	0.056614862930274706	0.05893962456295653	-0.6874524983885397
26.28	0.050920389664192885	0.05101097189284446	-0.5517176493861164
26.32	0.04502537223414103	0.044295939577099055	-0.44637259216390923
26.36	0.03692147462105541	0.035564003737483446	-0.31414852260206416
26.4	0.028405197044670445	0.02862945780552397	-0.21645608229858304
26.44	0.021339137878629233	0.021685150855641856	-0.12226398662100824
26.48	0.014188379434546261	0.014297765907192214	-0.0246524860593631
26.52	0.007671139928339698	0.008747629323141	0.04345980115085801
26.56	0.0010057480708045795	0.001963865602096355	0.1276555791490157
26.6	-0.003797307747627976	-0.006260894119789575	0.2297380843050325
26.64	-0.011723285563832467	-0.009819630578010188	0.265264664624393
26.68	-0.01816169652369208	-0.017876063921799905	0.3612156702062457
26.72	-0.023397082366479527	-0.022370551347124068	0.4072812062939848
26.76	-0.028925000203998092	-0.026835828369113322	0.4523266805059656
26.8	-0.03306791394063873	-0.03357698738366497	0.5263791727917067
26.84	-0.038045743648977	-0.0377094046338288	0.5650707214958883
26.88	-0.043356492701864535	-0.04345339493371612	0.6240509161123633
26.92	-0.047489076047371695	-0.048204437136159566	0.6694031438864299
26.96	-0.05069826778664272	-0.05005595767156552	0.677130523586424
27.0	-0.05653225774786962	-0.0546901477786528	3.0
27.04	-0.05590299785751317	-0.056459427642076704	3.0
27.08	-0.055130168120911066	-0.05650536510216869	1.1464926819001309
27.12	-0.05196509638817015	-0.0518589385284379	0.7911071632937872
27.16	-0.047594499034021416	-0.04696804627573328	0.6389656208545209
27.2	-0.04284118970285495	-0.04363186354621397	0.5603830393216112
27.24	-0.039621629983514504	-0.03853578978611079	0.45981107230220797
27.28	-0.03241836048097154	-0.032697543387569805	0.35715525723684083
27.32	-0.02844293828358463	-0.0289842838934556	0.29925969862617663
27.36	-0.026510340475527232	-0.02465147578387991	0.23412958815958618
27.4	-0.018924440759452793	-0.01909691647100188	0.1528558512138143
27.44	-0.014225814993103367	-0.014136024807284514	0.08438020251001577
27.48	-0.010650005860232112	-0.01016022884203448	0.032998539420212136
27.52	-0.004545547166967134	-0.0043588876461242414	-0.043674173928980764
27.56	0.00020639116075393859	-0.00022537034824572362	-0.09401065474522996
27.6	0.0007976575653082648	0.0017361383849228936	-0.1125721013975669
27.64	0.007390568838029701	0.007791567961907825	-0.1881961451156129
27.68	0.012140500095880923	0.011474698969952563	-0.22920664489329878
27.72	0.013653149247168735	0.015008819942539085	-0.2673569539622562
27.76	0.019720371243064173	0.019682030191323464	-0.32024292057036474
27.8	0.022736959340882927	0.02339231385235951	-0.3589765339280997
27.84	0.02412528210393302	0.025200323851776053	-0.3722850125436765
27.88	0.028839672545719546	0.02862591758136208	-0.4067432186866391
27.92	0.03319412443975174	0.032240102323374625	-0.4430297600952229
27.96	0.03444271076891817	0.03571842545227014	-0.476907070907052
28.0	0.03665426015883527	0.03547727236468811	-3.0
28.04	0.0362476152964577	0.03648274278325143	-2.396773712545613
28.08	0.035600624162891704	0.036319329244387084	-0.6564990012036631
28.12	0.03195416578686093	0.032041153456790004	-0.481761516566209
28.16	0.028749504269056324	0.02738652618735262	-0.3660462907527169
28.2	0.021899473518160004	0.022239361046323167	-0.2655619396004063
28.24	0.019208868829474986	0.017594025899895196	-0.18703093337482812
28.28	0.01627193109830822	0.016451384563836394	-0.1737882461991198
28.32	0.011194666119221956	0.011915764667788464	-0.10440274153349094
28.36	0.00662775854112488	0.008457516003829674	-0.05666835495648925
28.4	0.0031195092966804596	0.005135143147789993	-0.012648528999672948
28.44	-0.0001444240489073069	-0.0010200014679495179	0.07277253675192696
28.48	-0.004207074365178656	-0.0026725163702808656	0.08808897564620466
28.52	-0.007198339918133495	-0.0072377877560927464	0.14598239522115364
28.56	-0.011802691012572485	-0.011784886824044827	0.2020584751392427
28.6	-0.013128369725402838	-0.014404934477355719	0.2291148749558829
28.64	-0.01652733626947253	-0.01677768423195594	0.2522597586730839
28.68	-0.01911949440626475	-0.020712898165973437	0.2970428381036534
28.72	-0.022400561409491905	-0.024194860820654095	0.33469640168800296
28.76	-0.027060161860141548	-0.027073053221581538	0.363327169290244
28.8	-0.02873660199024072	-0.027312887595569817	0.35497791980937876
28.84	-0.03087966938464354	-0.03152260976539274	0.40215620540136854
28.88	-0.03593913584064371	-0.03333716753924472	0.4156555264767441
28.92	-0.035503030297523754	-0.035478505751223265	0.43359929155319676
28.96	-0.038836358937683446	-0.03844438626587754	0.4633001582532472
29.0	-0.03885603035887827	-0.040314723904478336	0.500681706008945
29.04	-0.0431285228163314	-0.040812012045380326	0.49658054783758443
29.08	-0.04553988178236562	-0.045342743860119404	0.5444093191227366
29.12	-0.04463016616540542	-0.04477151498705797	0.526518365641476
29.16	-0.04697559413868099	-0.04665062015971361	0.5407903168488106
29.2	-0.04845068776156649	-0.04865766432238266	0.5573430222145956
29.24	-0.049899199604640954	-0.05124624341395058	0.5817136149334552
29.28	-0.05173697388763309	-0.05065025463399856	0.5650458233314732
29.32	-0.049474024804128894	-0.05151370875456088	0.5679523999356124
29.36	-0.05121480824794915	-0.05280338813075139	0.5774401195125807
29.4	-0.05413563075204991	-0.05269767196269015	0.5686120436371607
29.44	-0.054064821854408696	-0.05373591766673925	0.5752372392623357
29.48	-0.05553937552719276	-0.056167270296732394	0.6016156163646595
29.52	-0.055216325297678476	-0.05593000672407191	0.5920347155544039
29.56	-0.05721083322392671	-0.055845507701982426	0.5848188116339026
29.6	-0.05651959796870638	-0.05788257258675935	0.6071002887227441
29.64	-0.05708276146888762	-0.056004803589405634	0.5765642311087427
29.68	-0.05740871550842716	-0.05769652258538672	0.5955759821723379
29.72	-0.059191747263709724	-0.0588312036011898	0.6072334852248671
29.76	-0.060114450938207754	-0.05714453943589533	0.5797287169715712
29.8	-0.059091451202494046	-0.05912689435578066	0.6040531656608239
29.84	-0.05746616018275864	-0.05980532766064447	0.6103984146095913
29.88	-0.060368886144266776	-0.060827397092736255	0.6224075452504987
29.92	-0.06064637988267813	-0.06079762128779296	0.6187702690877181
29.96	-0.06184735199191552	-0.061948288331735823	0.6325467571693053
30.0	-0.06112109444870645	-0.06002023682509029	0.6024394034696576
30.04	-0.05958493894009926	-0.06136531620958538	0.6193773787682728
30.08	-0.061858046413209924	-0.05992793957373467	0.5974081315536066
30.12	-0.06356320974651337	-0.06248410478172692	0.6314356598081681
30.16	-0.059892486685960845	-0.06142124135063496	0.6152016079185278
30.2	-0.06094902039695453	-0.06121767760177731	0.6118802231691287
30.24	-0.06342377436049436	-0.06317417989801713	0.6385893425734366
30.28	-0.06299580604303627	-0.06393871837645185	0.6472683315666798
30.32	-0.0628852764471515	-0.061931113722693054	0.6174294178367867
30.36	-0.06137450811966274	-0.062103623450961785	0.6191958590975442
30.4	-0.06526038350431049	-0.06382507215876326	0.6430119014856699
30.44	-0.06418759094302104	-0.06355434978236511	0.637438292703161
30.48	-0.06242872718614424	-0.06355977937656487	0.6360362392220884
30.52	-0.06385099056671993	-0.0646568781313689	0.6503630079865783
30.56	-0.06290390384864494	-0.06357361134164895	0.633806126253796
30.6	-0.06307547890847745	-0.06482418344457201	0.6506646396948959
30.64	-0.06419654388066764	-0.06455665520356478	0.6466053062721966
30.68	-0.06538435699733093	-0.0646960249316698	0.6474917676171139
30.72	-0.06538316991127092	-0.06517822300904805	0.6528863535971654
30.76	-0.06443284275877617	-0.06365069165854663	0.6302975289104682
30.8	-0.06695566093561743	-0.0651369775872497	0.6508369585789477
30.84	-0.06612479136953849	-0.06588015923945507	0.6602323639654661
30.88	-0.06419414016010319	-0.06557801787690472	0.6549189992577693
30.92	-0.06630360246846462	-0.06632836605148738	0.6650849348568204
30.96	-0.06590737189837186	-0.06591149726228432	0.6580058454441007
31.0	-0.06638203893967057	-0.06674515076384961	0.6496584648349408
31.04	-0.06985266526621897	-0.06666324517691383	0.6503920799901177
31.08	-0.06656505008525244	-0.06525117957608956	0.6295609593188249
31.12	-0.06707205367102273	-0.06748953201455217	0.6648155135534193
31.16	-0.06846046274091477	-0.06782362571891894	0.6697170229782827
31.2	-0.06633797118120438	-0.06772663534715223	0.6679860249349563
31.24	-0.06682695147720129	-0.06930289662488714	0.6916852392066879
31.28	-0.06940600312049416	-0.06980893067579452	0.6989177757066152
31.32	-0.06776691025309467	-0.06998492789614842	0.7004254396861107
31.36	-0.06840597427330364	-0.07002586083575485	0.7007298419658863
31.4	-0.06762316351921994	-0.06960922124021612	0.6938722181117356
31.44	-0.06929768067884076	-0.06824746024156243	0.6732898552688411
31.48	-0.06883006863253838	-0.07020332629164082	0.7015470391431915
31.52	-0.07072094478759586	-0.06917658855161717	0.6853474449788433
31.56	-0.07048348460659133	-0.07199501202428428	0.7249413961643434
31.6	-0.0713182950603129	-0.0715970335410446	0.7179033642897075
31.64	-0.07161197569806818	-0.07162367110915084	0.7170716023636405
31.68	-0.07153085426144187	-0.07113632518564249	0.7081358389801711
31.72	-0.07381691233811935	-0.07318628477475936	0.7365352116832273
31.76	-0.07155509831616413	-0.07163709065403394	0.7118940941119565
31.8	-0.07413216445181339	-0.07352686189889866	0.738217487145608
31.84	-0.07333159138854017	-0.0720860754690855	0.7157250974984279
31.88	-0.07394679577085937	-0.07325802625418977	0.731629400030732
31.92	-0.07367935140381995	-0.07319493600187829	0.7286966487439042
31.96	-0.07513463817739809	-0.07407779719946948	0.740469948205579
32.0	-0.07368332369704804	-0.07628916328840755	0.7547745527310035
32.04	-0.07561643917674794	-0.07579645038292877	0.7480124004649511
32.08	-0.0757361725415639	-0.07804836165834325	0.7812185988690388
32.12	-0.07366263508383156	-0.0756540853442776	0.7444186386790967
32.16	-0.07669931088627127	-0.07609092906799676	0.7513620186631584
32.2	-0.0784774701677165	-0.07705545594429147	0.7649301718402555
32.24	-0.07753748653994613	-0.07893150977051268	0.7910698394137832
32.28	-0.07758742243046543	-0.07740359099128682	0.7672569467135553
32.32	-0.08074172041985285	-0.07779765780571614	0.7722296922268086
32.36	-0.07693777852861053	-0.078759503693203	0.7845943295490585
32.4	-0.07814885377913877	-0.07993308006654902	0.8006666050791367
32.44	-0.07920751178430818	-0.0804752169498156	0.8076501825099598
32.48	-0.08028157260348552	-0.08077746973669478	0.8098630079047169
32.52	-0.08118125036942886	-0.08042842054618127	0.8026094228366105
32.56	-0.08219972493754087	-0.08234772436454992	0.8285457564668768
32.6	-0.08365728806981015	-0.0835651432126479	0.8436853972531537
32.64	-0.0825078121187136	-0.08345051172903752	0.8392286610326636
32.68	-0.08306141866131575	-0.08421691295181095	0.8478143095957869
32.72	-0.08265436958994161	-0.08302196995512034	0.8280329370758821
32.76	-0.0859781149438217	-0.08398768618766976	0.840546487471105
32.8	-0.08474297586285101	-0.0849086120935135	0.851395101990505
32.84	-0.08623475010743048	-0.0835170490354003	0.8299139037316365
32.88	-0.08710609857444362	-0.08506534946188796	0.8505201424777802
32.92	-0.08617195643295532	-0.08552313199035146	0.8551361361737548
32.96	-0.08655096465265202	-0.08730191166075332	0.8784066349376296
33.0	-0.08794410068700022	-0.0863462291537057	0.8533802784912012
33.04	-0.08940974557778873	-0.08841454337498368	0.8831342306254442
33.08	-0.0883601622858271	-0.08846137760338829	0.8819599862456613
33.12	-0.0904134792839537	-0.08760287494209562	0.867989858599266
33.16	-0.0884175072924387	-0.08837452416622134	0.8780425244782961
33.2	-0.08911369167227558	-0.08954154976317909	0.8941580837897334
33.24	-0.09025760314025907	-0.091308941049808	0.9182169016482931
33.28	-0.08886582600309449	-0.090212146764803	0.9005325314867392
33.32	-0.09061675189998736	-0.09039582169946875	0.902240989105934
33.36	-0.09087791989143615	-0.0921262245522783	0.9258024012298236
33.4	-0.09252625056009756	-0.09245804130943559	0.9279185774779464
33.44	-0.09181639666412099	-0.09178209913533075	0.9158930164107844
33.48	-0.0936152169886403	-0.09400088124917436	0.9464456024014183
33.52	-0.09420586267891513	-0.09302500135895132	0.9299988226063576
33.56	-0.09466275627606816	-0.09369406767508927	0.9379864753338225
33.6	-0.09321502731838605	-0.09293073682220626	0.9249742894348714
33.64	-0.09270661833851705	-0.09573410941604663	0.9641024484353764
33.68	-0.09640190059044454	-0.09535345361188176	0.9566039841533538
33.72	-0.09533443626721132	-0.0938796751049944	0.9324542402754616
33.76	-0.09504525265389517	-0.0958452673882112	0.9593858979006882
33.8	-0.09751957287958239	-0.09642591420933444	0.966139428692621
33.84	-0.09856150216255125	-0.09489885502618872	0.9415143964821979
33.88	-0.09819443953500347	-0.09630733148838574	0.9597992094197281
33.92	-0.09630755774429968	-0.09801506709790919	0.9826767508507999
33.96	-0.09899524852801309	-0.09931686481493868	0.9996821665031774
34.0	-0.09865657258495314	-0.09787065635242065	0.9909116652784746
34.04	-0.09916778086085455	-0.09886941974492607	1.001032620039485
34.08	-0.0982352516939948	-0.09892372773587065	0.9984170359148692
34.12	-0.0994729390263044	-0.10011317638913271	1.01225153448798
34.16	-0.1011628832611469	-0.10029221830067413	1.0113417499561344
34.2	-0.09965500841300733	-0.10012385894093147	1.0061708928390765
34.24	-0.10107800557872978	-0.10019758654915302	1.0052816907652478
34.28	-0.1014908088006445	-0.09987352073698966	0.999021233251252
34.32	-0.10018863841093653	-0.1018870391809391	1.0252889583874278
34.36	-0.09813909941682185	-0.1012427433483463	1.014675092559873
34.4	-0.10016767881032779	-0.10129577724320601	1.014919556737219
34.44	-0.10137592565837655	-0.10192328882897624	1.022287444473033
34.48	-0.101671314602742	-0.10290806578479321	1.0345278922005186
34.52	-0.10079978940009363	-0.1012244991784357	1.009641887325131
34.56	-0.10133351572680459	-0.10308950084928264	1.0348191769682096
34.6	-0.10227324293623667	-0.10258305806650483	1.0269954456982084
34.64	-0.10262125938081057	-0.1030991983981242	1.0325071406145945
34.68	-0.1025831044130013	-0.10317033170088274	1.0321549758763027
34.72	-0.10409259661792652	-0.10364906260318432	1.0379914789766431
34.76	-0.10532663988277166	-0.10366273533751129	1.036403883672346
34.8	-0.10375358958650173	-0.1048765784140908	1.0522550190080224
34.84	-0.10433296341417315	-0.1035193180681478	1.0311786015381514
34.88	-0.1026499158090799	-0.10397499304488601	1.0367942378909092
34.92	-0.10408011368262612	-0.10353457405991208	1.0303876439703608
34.96	-0.10172587639808428	-0.10316952222254153	1.0243561368101197
35.0	-0.10457630978286955	-0.10562605588356168	1.0686983729219075
35.04	-0.10670448479509868	-0.10531135550128777	1.0617013920639478
35.08	-0.10438053270925005	-0.10442346935626699	1.0475847866604786
35.12	-0.10512004559072138	-0.10573181057591745	1.0637460659056912
35.16	-0.10621692890338588	-0.1058859640158988	1.0641129213928862
35.2	-0.10615340423937394	-0.10387639630572623	1.0350261013307303
35.24	-0.10462275490966184	-0.10466445001566294	1.0451401733809669
35.28	-0.10553004144175403	-0.10581618614375701	1.0605769541024697
35.32	-0.10678396040064725	-0.10497057710111299	1.0474005285171395
35.36	-0.10527806881312492	-0.10516427284965939	1.0492096464593574
35.4	-0.10785767353550119	-0.10681029696829221	1.0715790656560302
35.44	-0.10518542048620676	-0.10742466055892486	1.0785153240691172
35.48	-0.10732803413198894	-0.1064852533399432	1.064087076217238
35.52	-0.10811784908086719	-0.10734389444556228	1.0750285019122479
35.56	-0.10617540975896499	-0.10639334416394033	1.061075670869943
35.6	-0.1061929643827335	-0.10626263013192992	1.058598277871266
35.64	-0.10842371476763814	-0.10787391426177138	1.0802849630563442
35.68	-0.1082624464951803	-0.10719146165152436	1.0696332313970158
35.72	-0.10802637224703207	-0.10582533477007508	1.0505064063220875
35.76	-0.10777315054503957	-0.10817750710569587	1.083090009046717
35.8	-0.1074195515718883	-0.10853665949994663	1.0874002731675554
35.84	-0.10874055916002312	-0.10837923776111398	1.0845822472212974
35.88	-0.10703793926845061	-0.10784982672485037	1.0767045998946827
35.92	-0.10780621508601641	-0.10809027892457244	1.0798378705104774
35.96	-0.10956060630957873	-0.10786375886343778	1.076185817736531
36.0	-0.10860935244099683	-0.10959024091958358	1.0815349767415796
36.04	-0.10845479173737178	-0.1099044667775509	1.0876442765184002
36.08	-0.10867300609589567	-0.11065781138016006	1.099445811106797
36.12	-0.10955328756330868	-0.1095393396855792	1.084139459298754
36.16	-0.11078995289452356	-0.10720187348112536	1.0509681783825187
36.2	-0.11072952221049222	-0.11018477562974405	1.0946330690244324
36.24	-0.11015002826670083	-0.10978217514112476	1.0885365253562185
36.28	-0.11014514015133528	-0.11049248833180363	1.098530524472423
36.32	-0.11049655608254275	-0.11034188027847593	1.0963428341833108
36.36	-0.10952106626494604	-0.11033755420109777	1.0959959412987956
36.4	-0.11084170837541095	-0.11078555542014337	1.1022590366954717
36.44	-0.11287626585439504	-0.1096275991097762	1.0848266253939265
36.48	-0.11279070152293504	-0.11150873778184439	1.1107336355768567
36.52	-0.11297978496252714	-0.11348622995392872	1.137650776673457
36.56	-0.11263649026540552	-0.11154891434779055	1.1090013163455126
36.6	-0.11148776173862747	-0.1137549870768714	1.1395900890829296
36.64	-0.11348221361477924	-0.11438707856408081	1.1473867961888615
36.68	-0.11430014460217738	-0.11311706566753402	1.1280155743629372
36.72	-0.1147375310954381	-0.11240558474668882	1.116666231618428
36.76	-0.11402522695509115	-0.11197894559878556	1.1100026634973084
36.8	-0.11514671912715793	-0.11268627461981509	1.118882534427044
36.84	-0.11494117104241301	-0.11215147984734332	1.1101706739151496
36.88	-0.11597337356677494	-0.11359083265791035	1.129777215169053
36.92	-0.11355834732282645	-0.11533996008673057	1.1534143655337417
36.96	-0.11340042881240561	-0.11284246458056447	1.1164641270810165
37.0	-0.11470091655640322	-0.11512972403158622	1.154802384919666
37.04	-0.11402365294735685	-0.11529886642926802	1.155257815054835
37.08	-0.116048063386378	-0.11431242795241355	1.1400242839519095
37.12	-0.11580382323259432	-0.11469683232485729	1.1441141912518091
37.16	-0.1160462111791788	-0.11634726686578922	1.165981255783958
37.2	-0.11588864800407749	-0.11493416400991026	1.1448819409455453
37.24	-0.1151122024150067	-0.1167261905424785	1.1689073682751356
37.28	-0.11817028394674559	-0.11531802802480702	1.1482876368220722
37.32	-0.1152220563390969	-0.1180526686375326	1.185004215378445
37.36	-0.11632465507912353	-0.11772587322437231	1.179224255842989
37.4	-0.116971299454386	-0.11743557294501666	1.1738394300458381
37.44	-0.11854878197022688	-0.11735891569437781	1.1713788081033272
37.48	-0.11754202472860295	-0.11811353587827346	1.1804783561550813
37.52	-0.11848608281515553	-0.11870867985599999	1.1872258451523265
37.56	-0.11998783173575703	-0.11830510300889988	1.1805496653481171
37.6	-0.11959700425626149	-0.11848957871310666	1.1822450934147604
37.64	-0.11965742481444822	-0.11928422784344395	1.1922678373697941
37.68	-0.11842807660358254	-0.11937226603841458	1.1923852193785152
37.72	-0.11933077346990464	-0.1195384301203978	1.194083357126683
37.76	-0.11798110240933232	-0.12006106093280548	1.200406798778097
37.8	-0.1191047355934028	-0.11976231324192309	1.1956537747334828
37.84	-0.12032452955372822	-0.1203957786444884	1.2037470509127708
37.88	-0.12124805255920137	-0.12179806395231307	1.2218060751867696
37.92	-0.12189086360160414	-0.12113929366738561	1.2112346746689298
37.96	-0.12197351897376499	-0.12206086657135297	1.2226060485378305
38.0	-0.12176623805748728	-0.12204796313582086	3.0
38.04	-0.12071562445286296	-0.1213226017314413	3.0
38.08	-0.11801189986388512	-0.11707248274833011	3.0
38.12	-0.1105673843214711	-0.11114400071109197	1.790693912353806
38.16	-0.10162374438317409	-0.10206803971475158	1.4276877040936782
38.2	-0.0933971083277812	-0.09545833079941271	1.2509241963998718
38.24	-0.0876849730580269	-0.08496576278732412	1.0300664886921034
38.28	-0.07549609579675902	-0.07585046105017004	0.8638101515408962
38.32	-0.06555093257449253	-0.06633707637920298	0.7056412923726434
38.36	-0.05728683475226151	-0.05447978759612235	0.5192805587505838
38.4	-0.048018679995773667	-0.04663897211405917	0.4068684180475799
38.44	-0.03733780032313389	-0.03722974440417367	0.27452338418455824
38.48	-0.0271736748119148	-0.029871584566404014	0.17803845650571049
38.52	-0.01678962497590321	-0.01853215369315274	0.02548174708085682
38.56	-0.009363339162048694	-0.00806886653305275	-0.10924987957697851
38.6	0.0004692358981710715	-0.0005615869378937741	-0.19878216715969899
38.64	0.009111106818336002	0.008744939771855371	-0.31118597411285975
38.68	0.014554151584068815	0.018755545266756723	-0.43042013882307373
38.72	0.024769287563754704	0.02449641619099174	-0.48956913178367145
38.76	0.029585657294264017	0.031163142034554666	-0.5598399791612394
38.8	0.03798055139868651	0.038974741603453864	-0.6441254944748742
38.84	0.044964717521072534	0.0440038557286692	-0.6903430342724235
38.88	0.05141536796203039	0.05294064953098409	-0.7865276264766585
38.92	0.057270265593127326	0.056465078789681544	-0.8113116664944648
38.96	0.0629934015491916	0.06136171421933546	-0.8534953076369618
39.0	0.06830016843862408	0.06814474886496816	-3.0
39.04	0.07072728078628487	0.07084668441405137	-3.0
39.08	0.07028417317281653	0.07058675235955604	-3.0
39.12	0.06921474815333768	0.06804880166596025	-1.188457348272916
39.16	0.06441034962656987	0.06268848898715415	-0.9155907506303294
39.2	0.059750220480819356	0.056926333401768815	-0.7548358732845557
39.24	0.049612317721562556	0.05145116481677783	-0.6365045224385568
39.28	0.046149789540636345	0.043063120493101396	-0.4826354511158364
39.32	0.03905510042905314	0.038128956986381954	-0.40260367102869665
39.36	0.03249250288301953	0.03499733729201367	-0.35809010127808705
39.4	0.026326367321144708	0.023970323777497207	-0.18823068365293594
39.44	0.021743707250241166	0.020874448619003914	-0.15047021645316505
39.48	0.014006292578191127	0.012850976070798213	-0.03872313115105541
39.52	0.008857228982618608	0.008266350722038584	0.017817242825831414
39.56	0.0031251062827965534	0.00247288521606178	0.09063478948512937
39.6	-0.0007664341928902646	-0.0016962721736317808	0.13840653829279503
39.64	-0.008473932422222883	-0.00818178307733421	0.21794481847659952
39.68	-0.012095972722401522	-0.012127244409357644	0.2599223664140702
39.72	-0.018425737611594918	-0.015983359513956755	0.3002080270069065
39.76	-0.021620486504411483	-0.0224622269730261	0.3753002658096598
39.8	-0.027639185226842673	-0.028174240480790074	0.43857415031587976
39.84	-0.031055839801577386	-0.03197986466520069	0.47528231844803415
39.88	-0.03440446379354331	-0.03556948281664905	0.5086492894585888
39.92	-0.04054861597494016	-0.039003154878172255	0.5394540232546099
39.96	-0.04452718387131905	-0.0413614214736464	0.5556778086746164
40.0	-0.04548050718109143	-0.04502741869552372	0.5965598803131318
40.04	-0.04866453587839471	-0.04940257110521641	0.6384690182437076
40.08	-0.05268129123489475	-0.05184308550980119	0.6553175615452016
40.12	-0.05644007174986795	-0.05451340914962882	0.6751328628949942
40.16	-0.057503676561165964	-0.056931823846234866	0.6918811751289802
40.2	-0.058343851417487165	-0.057521403143056704	0.6851745397651321
40.24	-0.06062830530964611	-0.06121233085411541	0.7193275237376078
40.28	-0.06296227486269776	-0.06206503088835587	0.7171256535969555
40.32	-0.06317070372898202	-0.06541956302106763	0.7477978428308507
40.36	-0.06726758795601852	-0.06606931532275219	0.7438173399966903
40.4	-0.06677179573283414	-0.06750405855339524	0.7503674231404958
40.44	-0.06773842142669603	-0.07080998479784474	0.7826920803252033
40.48	-0.06935204529089725	-0.07065473824745856	0.7699764743730864
40.52	-0.07118322319355089	-0.07105208991976757	0.7656133856220215
40.56	-0.07371027161161554	-0.0711884569307153	0.7578156619685323
40.6	-0.07252048428610694	-0.07232396710751941	0.7646608258409362
40.64	-0.07429533186498546	-0.07380021402447565	0.7767219712966575
40.68	-0.07264888274430834	-0.07472251450540826	0.7816093915429505
40.72	-0.07502662674903944	-0.07710636821709768	0.808090022282089
40.76	-0.07608578556516504	-0.07582822173713777	0.7842740160124073
40.8	-0.07487666405349241	-0.07485022027671744	0.7646319054353441
40.84	-0.07648834865188722	-0.07813156292848991	0.8060732138946012
40.88	-0.07818810485031628	-0.07868087343144517	0.8088869995406913
40.92	-0.07609876381585812	-0.0773123885256556	0.7853105253447801
40.96	-0.07869023188373073	-0.0782959182779651	0.7955460476971616
41.0	-0.07937630893116697	-0.078404767553511	0.7938942354122833
41.04	-0.0778910050205993	-0.0785243954289455	0.7922459835843423
41.08	-0.07971408927970378	-0.07931728678170566	0.8005992686174572
41.12	-0.07799972615673348	-0.08025888608049976	0.8115672171937671
41.16	-0.08060127346342606	-0.08138837912118896	0.8253831829647371
41.2	-0.080287451031117	-0.08048515608139692	0.810500509126074
41.24	-0.08169047044925278	-0.08214891525415662	0.831534181920901
41.28	-0.08272611495741469	-0.0802841345679734	0.8027561015111928
41.32	-0.08208926967162995	-0.0817657785165084	0.8220465019481882
41.36	-0.08103868333165505	-0.08191463088050885	0.82185241536801
41.4	-0.08179417605259905	-0.08361111328172495	0.8444266349507146
41.44	-0.08244691725250106	-0.08115725246812314	0.8078596358863219
41.48	-0.08176390805568912	-0.0827110169439772	0.8291978652627652
41.52	-0.08207442165936088	-0.08232811199429248	0.8224534818407392
41.56	-0.08388167025059316	-0.08251211615031706	0.823928807459053
41.6	-0.08476575239827842	-0.08312376541069912	0.8313281401621353
41.64	-0.08418878764055818	-0.08387471946588569	0.839906444341711
41.68	-0.08536125738392589	-0.08413222906429371	0.8425205385416845
41.72	-0.0849672746887368	-0.08602817175197326	0.8675065396390327
41.76	-0.08590004758575821	-0.08671254677220104	0.8756461074783335
41.8	-0.08536119302343223	-0.0871660726719892	0.8801842859845443
41.84	-0.08393612896335796	-0.08547388767581723	0.8548816174588509
41.88	-0.0851849238928173	-0.08625477402823613	0.8651506220358094
41.92	-0.0841664705418838	-0.08578064866952628	0.8570499897712907
41.96	-0.08582105103002653	-0.0846451790137104	0.840377397115974
42.0	-0.08788357385543201	-0.08476089049271827	0.8428157058089134
42.04	-0.08531535279996974	-0.08648566916165618	0.8663097965656839
42.08	-0.08651291548967831	-0.08665687681321653	0.8671888731203197
42.12	-0.08726725873088247	-0.08823937785826626	0.8881807978945186
42.16	-0.08808105174686083	-0.08737878012953071	0.8746859830480282
42.2	-0.08787507422134856	-0.08712632793987055	0.8695503168370013
42.24	-0.08739803052321526	-0.08815373444935286	0.8825835139362876
42.28	-0.08896225683990625	-0.08810880303303834	0.8808896212401098
42.32	-0.08751347944421732	-0.08795723624786535	0.8776410812804389
42.36	-0.08825235843650096	-0.0893714633062639	0.8966903689451193
42.4	-0.08873045306917189	-0.08997321258678082	0.9039617845737542
42.44	-0.08965667256537355	-0.08993410685089787	0.9019451208353946
42.48	-0.08814782837969097	-0.08938388669424345	0.8933311787752931
42.52	-0.08955034046870011	-0.08935496462230608	0.8920934367035596
42.56	-0.08866198954668301	-0.091603749875397	0.9226346333203388
42.6	-0.09004194644948478	-0.08780962478526935	0.8676618177189646
42.64	-0.09093393006372012	-0.0892538807344467	0.8884590431359243
42.68	-0.08989328577178	-0.08917209163768766	0.8864303588750797
42.72	-0.09221227920075865	-0.09107303664470884	0.913407594626964
42.76	-0.09082264280769511	-0.090587610783724	0.9055967779478014
42.8	-0.08977071379682226	-0.09176671474993234	0.9210385075341954
42.84	-0.08962997816012547	-0.08953695515927579	0.8892446228201756
42.88	-0.09136910423668396	-0.09117404428273301	0.9114849854308407
42.92	-0.09272428271628717	-0.09143309672147043	0.9138943681257867
42.96	-0.0923621951187306	-0.09231576069597534	0.925404191222313
43.0	-0.09103692713663358	-0.0904930380459375	3.0
43.04	-0.09022087131460414	-0.09094898427947541	3.0
43.08	-0.08582062227271453	-0.08638574706639322	1.4723096971486012
43.12	-0.0812743182859944	-0.08053711134538753	1.1691269799795343
43.16	-0.07468511363976263	-0.07354319588879103	0.9714096040644122
43.2	-0.06811252525156658	-0.06792553194652055	0.8469485539700692
43.24	-0.059678296983247336	-0.06120622810244642	0.7186511716051314
43.28	-0.0523736531606449	-0.05279854397997336	0.5736613614459376
43.32	-0.046179680670717045	-0.04499905710775778	0.4500763453563579
43.36	-0.037372338209724944	-0.037461950371907395	0.33761655459976225
43.4	-0.031203960939329367	-0.03010336374208717	0.23314934646617225
43.44	-0.023087096297353466	-0.02356498417152017	0.14484055467733903
43.48	-0.016671781363334685	-0.015710232423205392	0.039996562834508254
43.52	-0.007218244483621691	-0.007265187444664871	-0.07022377068110153
43.56	-0.0017022857814097355	-0.0010151710500016188	-0.1459277423661156
43.6	0.004810809472969876	0.004785367136711946	-0.21377860191796216
43.64	0.010103681953952861	0.01276793399829962	-0.31006091800206015
43.68	0.017707766668940157	0.01769013349913154	-0.36257144168787114
43.72	0.02346906457638194	0.02461287182698427	-0.44093059928352396
43.76	0.029537630365147557	0.02903785837561898	-0.4847311501367848
43.8	0.03511517032003465	0.0348991385349539	-0.5464509205614636
43.84	0.03852066270324198	0.0378019086029512	-0.5687395460700397
43.88	0.04487493429662791	0.04373462597861237	-0.6298808172711112
43.92	0.04792208217940551	0.0488038246117158	-0.6789663003499911
43.96	0.05159289948419336	0.0526290399164587	-0.7117235398659094
44.0	0.0536558498784536	0.056015856460189126	-3.0
44.04	0.05823583541101959	0.056703185697027945	-3.0
44.08	0.054895889100372665	0.05558951959526102	-0.9774610536895114
44.12	0.050498268477917316	0.05222628673005831	-0.7802837196231582
44.16	0.046861045879578456	0.04670294748985387	-0.6244141547696431
44.2	0.04153179339047271	0.04261374767748934	-0.5349463143813198
44.24	0.03581437587407476	0.038249131741844654	-0.4522026742060472
44.28	0.03327028943643432	0.029977699285227415	-0.31056882735292746
44.32	0.026206126981877798	0.025967991637258735	-0.2501410639512507
44.36	0.023287076523672925	0.022859801273441914	-0.20718263722922448
44.4	0.01726738284473263	0.017757499055771644	-0.13423170012015628
44.44	0.012965053104469144	0.012894324245254007	-0.06800136560083292
44.48	0.00871557971032705	0.009679371944492313	-0.028359499252151643
44.52	0.002967638350637361	0.004704890705662373	0.036068286756559154
44.56	-0.001015853977633528	-0.0010772267659067492	0.11003060659651087
44.6	-0.005839753198029153	-0.004553295447147016	0.1495733395796881
44.64	-0.009531666517620017	-0.00898038716917884	0.20152606855380295
44.68	-0.012614202413241866	-0.012967696486597948	0.24626883930688992
44.72	-0.01665036114202935	-0.01570618980018594	0.27331976172550476
44.76	-0.021336721516950076	-0.02013906997049844	0.32262147846689837
44.8	-0.025223029870482173	-0.02359943682697607	0.35797964237254654
44.84	-0.027221759575501072	-0.026768964673258764	0.3889550191071369
44.88	-0.028879800394557825	-0.03016397808020918	0.4225671904061348
44.92	-0.03297252072906183	-0.0340324901522468	0.4619440137085573
44.96	-0.03599908722992313	-0.03561956197643913	0.47131633941611284
45.0	-0.03930840771249511	-0.03950463155031741	0.4911138788792897
45.04	-0.042051327406808274	-0.03881605003635368	0.4690242206953741
45.08	-0.04125960802497935	-0.04259756952418546	0.5089391311405578
45.12	-0.045380238286888294	-0.04494286590580051	0.5294657531474805
45.16	-0.04762169467322576	-0.04541056723219357	0.5236131585136015
45.2	-0.04859705758795559	-0.04811379513693831	0.5494273824247564
45.24	-0.05010118058767907	-0.04927287378761687	0.5539124714274273
45.28	-0.05350991765733101	-0.05320135673280073	0.5979106581958966
45.32	-0.053808270445926086	-0.05312362631523013	0.5858961725615863
45.36	-0.055675712143953074	-0.0553166482216077	0.606608933901871
45.4	-0.05582848571802986	-0.05663570892403253	0.6154042609758612
45.44	-0.05755369687366328	-0.05794325776485254	0.6248326232374524
45.48	-0.05819811062895011	-0.0581794889852081	0.6194115419310968
45.52	-0.06069467739494249	-0.05850100834196429	0.615665888926479
45.56	-0.05945763251987356	-0.06091615186730255	0.6422111092202414
45.6	-0.062304893187979084	-0.06214098260102821	0.6528769012679554
45.64	-0.061097083419227635	-0.06103672571663601	0.6299380800051431
45.68	-0.06335105636525301	-0.063210597977316	0.6554668115311841
45.72	-0.0636132137237142	-0.06396385047913475	0.6602802072200724
45.76	-0.0635341403913204	-0.06463832995967189	0.6639945124654645
45.8	-0.06427554435993443	-0.06701132168117532	0.6933161763973423
45.84	-0.06570175992501914	-0.06568732793537282	0.6685139517212448
45.88	-0.06729807895953553	-0.06634595247800718	0.6738612559291575
45.92	-0.06514117020298164	-0.06520033764269989	0.6527183471108771
45.96	-0.0688513796622592	-0.06793084130979302	0.689831793619728
46.0	-0.0683706322853023	-0.06956812041109023	0.7299475199364469
46.04	-0.06981045980727134	-0.0712813999311314	0.7470603618330758
46.08	-0.06688382402875645	-0.07026253742486376	0.7273949613810382
46.12	-0.06945667086925432	-0.06877063288650256	0.7024926581453981
46.16	-0.0721517165592427	-0.07186520525480083	0.7414130457659631
46.2	-0.06953301842643092	-0.07251686516051303	0.7455653220505205
46.24	-0.07258810227971112	-0.07167372243365831	0.7298859780900964
46.28	-0.07218637740297447	-0.0728175802765064	0.7423771816227216
46.32	-0.07339803390664254	-0.07316716420400399	0.7441076659279364
46.36	-0.07292484693083133	-0.07424964288159881	0.7560375414325646
46.4	-0.07450382589042728	-0.07454513945896629	0.7568890469601346
46.44	-0.07437381798216956	-0.07395191446468129	0.7458202104376985
46.48	-0.07515170158334773	-0.07364321033845134	0.7390748513142382
46.52	-0.07467920773929496	-0.07502970834851083	0.7568867020513093
46.56	-0.07335559946645162	-0.07570410611608498	0.7643881845560774
46.6	-0.07603350726053625	-0.07395309975288825	0.7383450955060162
46.64	-0.07505357254142195	-0.07357773123240238	0.731431793601498
46.68	-0.07624877198886838	-0.0753295619884211	0.7554630399059725
46.72	-0.07539012048148679	-0.07554503349600893	0.7568719483211144
46.76	-0.07636243043136572	-0.07631803115682531	0.7666587990733511
46.8	-0.07607621473911026	-0.07614649961174588	0.7624697354065137
46.84	-0.0779939147837639	-0.07647842679702427	0.7658126953381377
46.88	-0.07678295242673212	-0.07856046969315758	0.7936025948588146
46.92	-0.07789142836175228	-0.07698099021000145	0.7697631830615288
46.96	-0.07744668525697466	-0.07614244929537324	0.7568405873290063
47.0	-0.07714207941596621	-0.07793679199783236	0.7888732768835288
47.04	-0.07888554825938526	-0.07899950265129245	0.8013084085961856
47.08	-0.07784752465718067	-0.07957189743854588	0.8068642561019819
47.12	-0.07913773014303588	-0.0803759766673018	0.8159123288101616
47.16	-0.07851876463592758	-0.07844648305426555	0.7873361109976859
47.2	-0.08010824327096717	-0.07976873902995642	0.8038693611571026
47.24	-0.07954194348932997	-0.08044600654297086	0.8114588172281604
47.28	-0.08109103647037837	-0.08004426398797747	0.8040556897773294
47.32	-0.07983152793557932	-0.08124026546088407	0.8188294673284469
47.36	-0.08089687555361265	-0.07895717955584522	0.7858889496898661
47.4	-0.08074091329138708	-0.0794191009145994	0.791215122525417
47.44	-0.07944923240067868	-0.07959059618510211	0.7929702207926103
47.48	-0.0812465101582186	-0.08080552050546956	0.8094588134979314
47.52	-0.08013973348227472	-0.08115723715990665	0.8131547989960151
47.56	-0.08143654731557834	-0.08071611223436384	0.806251479575969
47.6	-0.08086958738324629	-0.08391934405186054	0.84944735920414
47.64	-0.08191422931296338	-0.08102251667889904	0.808295360933156
47.68	-0.08090527965388422	-0.08190084979009926	0.8195074127944075
47.72	-0.08041398667865578	-0.0806428762787481	0.8018131636964486
47.76	-0.0810222701110982	-0.08071427452291215	0.8028062307215595
47.8	-0.08173339719662483	-0.08126727574558067	0.8100299967179113
47.84	-0.08056867952588692	-0.08200693909818996	0.8201517627203168
47.88	-0.08174663824828209	-0.08146827545917988	0.8120646298582026
47.92	-0.08485199626986281	-0.08271165237017708	0.8290039034216918
47.96	-0.08245875272918732	-0.08117480241653943	0.8063751360208992
48.0	-0.08210601923261485	-0.08167139649790772	3.0
48.04	-0.07957032195484755	-0.08122156222447716	3.0
48.08	-0.07570399861110719	-0.07721419141781877	1.2823482950969893
48.12	-0.07252929932746303	-0.0694818179737895	0.9743897960700689
48.16	-0.06402465223700099	-0.06431660815191335	0.8371559543313403
48.2	-0.05870219922815578	-0.05782292271891711	0.7025033193169765
48.24	-0.05050260409036591	-0.0516523560381523	0.5902052318115079
48.28	-0.0462536506873926	-0.04515085602726706	0.481920158511425
48.32	-0.03762147976261927	-0.038279249067374455	0.3745467184261493
48.36	-0.030716941861566437	-0.030591806379418853	0.2602866771681427
48.4	-0.024529017565371646	-0.025216981202902135	0.18698668834632137
48.44	-0.0174346138605506	-0.01795701568492346	0.08765968346366115
48.48	-0.010925026543121578	-0.01065598581535679	-0.008775585624258397
48.52	-0.00382027512471102	-0.007171852011054572	-0.047394456156718334
48.56	0.002809925146288531	0.0010913867810840863	-0.1530703836137164
48.6	0.007635723485325708	0.007409398519206396	-0.22855108314618455
48.64	0.012351813963435081	0.014468927955190343	-0.31244832357494623
48.68	0.018013875002563726	0.01830939002626648	-0.3510774953120599
48.72	0.02383508204689886	0.022768020709389453	-0.39757444680472354
48.76	0.02789646146651257	0.028559153862665408	-0.46056574384327575
48.8	0.03383223916237793	0.033140995656311664	-0.5065858678023645
48.84	0.03819742277616774	0.0378552791912284	-0.5536943821321358
48.88	0.040273104452035094	0.0398005888712106	-0.5641705612637136
48.92	0.04410382450584653	0.045020233197119945	-0.6170033122743472
48.96	0.05039297153740492	0.049907893883873726	-0.6648146140894973
49.0	0.05210776704812035	0.05176593787521684	-3.0
49.04	0.052054040663123115	0.0548222156778578	-3.0
49.08	0.05195978324271737	0.0528480597177813	-1.0435075360668904
49.12	0.046487154496533796	0.049448171545485246	-0.7721501014387577
49.16	0.043765761807558735	0.043543975451069715	-0.59427648337725
49.2	0.03899168234026712	0.04031301603373633	-0.5192221688714511
49.24	0.03510329823098597	0.03535644591287686	-0.42303585710307345
49.28	0.031194741137667743	0.029021446202375803	-0.3125181226440148
49.32	0.02432503256048041	0.024992513154612178	-0.2500668904201433
49.36	0.018025083472600668	0.021337744446522942	-0.19744113593775836
49.4	0.01447790431689711	0.017971381274081225	-0.15151187360737595
49.44	0.011520684480663918	0.012169558058168864	-0.06947281418924334
49.48	0.005857436089124777	0.006982281133683797	7.630471273500916e-5
49.52	0.002658581263601217	0.002854470728867711	0.05145036209771092
49.56	-0.004519285998378258	-0.003062321248025958	0.12774750087072917
49.6	-0.007173090339153435	-0.0048356437051222875	0.14285766988442816
49.64	-0.009391751439488831	-0.011495111211357486	0.226459450353115
49.68	-0.013480062004658103	-0.013819629688605423	0.24803601131837993
49.72	-0.018688849815465397	-0.019047667411578477	0.309056140428563
49.76	-0.021531634395928208	-0.022686886387288167	0.3471738134084479
49.8	-0.02521564254358641	-0.025772368339579355	0.3773489227045861
49.84	-0.029279645977725626	-0.028435775789556725	0.4013705553955944
49.88	-0.03403058562607478	-0.030062074679149103	0.41137806694376167
49.92	-0.034868236199677896	-0.034425174546733876	0.4575329400406112
49.96	-0.03529971203961931	-0.03828412450857033	0.49679073580364275
50.0	-0.037204739923577035	-0.037898774882978804	0.4518207254231186
50.04	-0.04024020827915626	-0.04211864231797169	0.4996034640031439
50.08	-0.04309227638158733	-0.04246780328202763	0.49207369169624116
50.12	-0.0446178616152972	-0.04596519712417099	0.5299746852613509
50.16	-0.0467877542407851	-0.0469057438662609	0.5310379318281946
50.2	-0.048082570349525774	-0.048229633161586793	0.5383171340796693
50.24	-0.05001263435238189	-0.05185790021486308	0.5796659772166848
50.28	-0.05432395763041737	-0.05189102654669243	0.5689085903717839
50.32	-0.052487205673581214	-0.053900360801772663	0.5869348562505436
50.36	-0.05599133559554776	-0.05606653371313918	0.6081113506533882
50.4	-0.0581951098948369	-0.05607526763825104	0.5981642775709872
50.44	-0.056419167586105226	-0.05752381948771725	0.609369511082626
50.48	-0.0591513278365106	-0.06142344006930626	0.6581645267380551
50.52	-0.060364795634519484	-0.06218304326489196	0.6602637092536341
50.56	-0.0630688584129331	-0.060810125457451465	0.6318857653953955
50.6	-0.06269541500026429	-0.06215605995785348	0.6436946085881559
50.64	-0.06409482173796324	-0.06255688258534477	0.6421854523533383
50.68	-0.0654515170493712	-0.06444300879991771	0.6632533759870753
50.72	-0.06512400416262742	-0.06638827297318411	0.685048562032776
50.76	-0.06558957793239285	-0.06465257430006843	0.6524334219068422
50.8	-0.06841839839409505	-0.0673371455808891	0.6883395237408507
50.84	-0.06896194647007253	-0.06831374125989118	0.6969094579739377
50.88	-0.06976036777398914	-0.06927842934456774	0.7057457475304574
50.92	-0.07004685086539685	-0.07007917891876543	0.7126832105464018
50.96	-0.07213480859897865	-0.07057298163912995	0.7150982276858429
51.0	-0.0717087110385196	-0.07068582911002652	3.0
51.04	-0.07068221706962736	-0.07171105002152003	3.0
51.08	-0.06829559803476971	-0.06680921255178211	1.0948245585179137
51.12	-0.06376591848680797	-0.061574146915761754	0.8730607689037413
51.16	-0.0565745761374807	-0.05762696951150761	0.7634980949138264
51.2	-0.05255615758299646	-0.05175558613300207	0.6384258211484628
51.24	-0.044050551253902795	-0.04392932144602201	0.49458034389157923
51.28	-0.04074251577808248	-0.03897017462503862	0.41426706085463216
51.32	-0.03399542703021842	-0.031210749169656993	0.292287208866151
51.36	-0.027537621646097934	-0.024940112667121463	0.20108270113452775
51.4	-0.020842478023948632	-0.020922458758932238	0.1482598549798908
51.44	-0.015801707860838395	-0.013649360048200049	0.048302289192069026
51.48	-0.007508901127130927	-0.008661993887965999	-0.014788288636164992
51.52	-0.003320139585956937	-0.002620577819697994	-0.091218913599322
51.56	0.004210169312910237	0.003021921844757515	-0.1600435289787434
51.6	0.007192160079569858	0.007053681240512951	-0.2046046124059302
51.64	0.01354159171317706	0.01307514585761646	-0.2758423204212139
51.68	0.018240614870340496	0.018363901752421367	-0.3353800212925684
51.72	0.02171395515166326	0.022300932228563188	-0.37552169574104965
51.76	0.026798203033730542	0.029055865191075926	-0.4523728572061234
51.8	0.03149253250811169	0.032405126280418195	-0.4830820510781013
51.84	0.03439462731822077	0.0327726696862374	-0.47439962313533535
51.88	0.03965574748904429	0.03906452975095081	-0.5431397491466061
51.92	0.04241857190283762	0.04234958645722214	-0.5717882904857525
51.96	0.045028519767061806	0.04585147659818852	-0.6030243566876035
52.0	0.04796850553324281	0.04790846377058169	-0.6208252000405188
52.04	0.050165398002149766	0.05076682875702198	-0.6435785243048189
52.08	0.053773918398091265	0.0552630904292145	-0.686847002135758
52.12	0.055610739547345175	0.05631758496382225	-0.6866149929094387
52.16	0.05703769650461826	0.05785637781937816	-0.6928250762395218
52.2	0.05965071686350129	0.059163693968418446	-0.6965708739712775
52.24	0.06058972600392329	0.05920852730359248	-0.6842765451763873
52.28	0.0630247255052927	0.06184945476084291	-0.706125202624551
52.32	0.06514008712956819	0.06416050337181461	-0.724321582753062
52.36	0.0661736745954933	0.06480843402147524	-0.7213398919567893
52.4	0.06544381821662282	0.06631016956601536	-0.7302251921093936
52.44	0.06703665614301138	0.06694720938667044	-0.7286727732882836
52.48	0.06869680302129247	0.06849942662385143	-0.7397316374357503
52.52	0.06868748203333239	0.07042152444535356	-0.7565395772297108
52.56	0.070007794580379	0.07071386476471753	-0.7524634812736672
52.6	0.07102904103005882	0.06871800977928007	-0.7180900834760098
52.64	0.06983166198552221	0.07313236721790678	-0.7710145940145647
52.68	0.07112371068588726	0.07196859960065062	-0.7492028120932157
52.72	0.07344267944257656	0.07346216920250923	-0.7638537841134836
52.76	0.07408716217636087	0.07173701535726858	-0.7350223086818501
52.8	0.07290968025548354	0.07402346116732972	-0.7616952439589308
52.84	0.0733536537063218	0.07457947912899171	-0.7653824766045543
52.88	0.07503893206827329	0.07447657681278068	-0.7602581871642378
52.92	0.07493784288151352	0.07425769563247217	-0.7534120721559656
52.96	0.07658257942548272	0.07508655408342771	-0.7620547717331294
53.0	0.07660002222347896	0.07558256715433623	-0.7560795467553092
53.04	0.0773114136641374	0.07582721857393823	-0.7576833305183754
53.08	0.07953358135544644	0.07579410299534413	-0.7554005911547144
53.12	0.07753872260854223	0.07804540054883552	-0.7857056998364627
53.16	0.07639560030298836	0.07747566380039184	-0.7762377840513519
53.2	0.0771568665369491	0.07759013207100172	-0.7761461065427824
53.24	0.07782283691336024	0.07925071909997825	-0.7985876258717681
53.28	0.07902086182885792	0.07774084753092524	-0.7757967001747428
53.32	0.08033001075389762	0.0792597066440524	-0.7957350114098105
53.36	0.0796321516386748	0.07842875643816635	-0.782826241648026
53.4	0.07926886856433463	0.07915224791068597	-0.7917716444435747
53.44	0.07884630988393995	0.0801891513809203	-0.8050937770682367
53.48	0.07970274397479143	0.07937456875667617	-0.7925760844998937
53.52	0.08026397041284222	0.08075650254388822	-0.810919328639212
53.56	0.07973017168638194	0.08164451630413333	-0.8218909104335683
53.6	0.081361034893229	0.08284771069994795	-0.83693940149832
53.64	0.08209936354479838	0.08235609148131806	-0.82810080674275
53.68	0.08112274906539832	0.08068834092611304	-0.8026752922828706
53.72	0.08065299738930454	0.08208604063242765	-0.8216826234765744
53.76	0.08200143219171298	0.08227173906091707	-0.8236393298884206
53.8	0.08266064539241343	0.08106848905369363	-0.8052424600450685
53.84	0.08216225509667033	0.08284402767676986	-0.8296113742372402
53.88	0.0830184539344782	0.08364144995970443	-0.8400255440823443
53.92	0.08346834540005658	0.08304384177982996	-0.8304471876124246
53.96	0.0831432179221086	0.08334553463113525	-0.8333666917711113
54.0	0.08551911092408937	0.08269159713327313	-0.807604039932059
54.04	0.08421959828122497	0.08296626543523115	-0.8125842222719015
54.08	0.08370632541068496	0.08338115033706613	-0.8191881495453899
54.12	0.08543359773652912	0.0862741138313289	-0.8616085291102458
54.16	0.08580904878754247	0.0844264704773351	-0.8345898547636459
54.2	0.0854699659926073	0.08551584134287855	-0.8501920355124888
54.24	0.08552631727138912	0.08578929613481619	-0.8529433768847205
54.28	0.08609047002285147	0.08566245498683303	-0.8500991890466096
54.32	0.08722559525542097	0.08551308612314774	-0.8474022806437169
54.36	0.08677321670048056	0.08657014592309802	-0.8620507163728988
54.4	0.0848786173433505	0.08673920784526741	-0.863426778262788
54.44	0.08842961841218713	0.08813020714799151	-0.8827582304980695
54.48	0.08896197925560584	0.08907648801713332	-0.8949702462826501
54.52	0.0874251859030345	0.0879434469674262	-0.8769361260155186
54.56	0.09018461531142476	0.08930777161378071	-0.8950916476897355
54.6	0.09009694035820934	0.08815720656185388	-0.8766822216166439
54.64	0.08966991510116502	0.0895875046997262	-0.8950782791516367
54.68	0.08965504319789191	0.08866051929899452	-0.879903415504721
54.72	0.09043152081934132	0.09184270670256574	-0.9249012594919321
54.76	0.0916368676943577	0.08995849911556124	-0.8956579314357285
54.8	0.09189640906055171	0.09082415750274968	-0.9070989078012346
54.84	0.09099110729206014	0.09049616167629927	-0.9009815717468861
54.88	0.08890933182936443	0.09189039665540553	-0.9196632591268283
54.92	0.09235882549383496	0.09364309424386334	-0.9435497047019474
54.96	0.09345390365748882	0.09175029049492398	-0.9143549326006095
55.0	0.09162660499192023	0.09358467526046661	-0.9488257881762099
55.04	0.09298574132996236	0.09358756687129614	-0.9464799633601491
55.08	0.09440672959387583	0.09231242041593185	-0.9255708000479661
55.12	0.09312991066736981	0.09473426603264136	-0.956682910644318
55.16	0.09413796917617237	0.09526927949269845	-0.961463987904537
55.2	0.0936618657677756	0.09474476142841945	-0.9518321231832036
55.24	0.09666793625073881	0.09395404485102253	-0.9393727268144438
55.28	0.09512946530734671	0.09471129773571023	-0.9484663397209463
55.32	0.09405963119465383	0.09624001926780744	-0.9686415078979653
55.36	0.09546931477333166	0.09673997397649657	-0.9743196905560403
55.4	0.09640788645591701	0.09718822272153003	-0.9787710985369849
55.44	0.09765562939703455	0.09660554289493364	-0.969136398105757
55.48	0.09704361747766718	0.09649188936677437	-0.9658996489142488
55.52	0.09747041935402337	0.09778409240807627	-0.98285405144847
55.56	0.09821475825367637	0.09682150006706275	-0.9675780272083863
55.6	0.09875100960117333	0.09714000114037846	-0.9709592539050842
55.64	0.09677384583076108	0.09656379391162084	-0.9611770879865098
55.68	0.09668970852557017	0.09883484148268275	-0.9921077736006687
55.72	0.09970563519254906	0.09800011015463314	-0.9790447641362476
55.76	0.09929129439072124	0.10053702707228915	-1.0132572708078253
55.8	0.09819308428415803	0.09856280180183581	-0.9841704827305389
55.84	0.09958112548676681	0.09963559341143673	-0.9981287611206628
55.88	0.1000075422474663	0.10029003532993418	-1.0059095219663483
55.92	0.09898305964909422	0.099890775482729	-0.9990861879451352
55.96	0.10016182947563754	0.09859700174948051	-0.9801145801352558
56.0	0.10003105309737814	0.10020208046788928	-3.0
56.04	0.09809200743439253	0.09951168738083323	-3.0
56.08	0.0957477407052597	0.09475937594125833	-1.7240690459064894
56.12	0.08879239354801706	0.08809409485401164	-1.3028626794970037
56.16	0.08074928915276883	0.08112668301564409	-1.0894348796881985
56.2	0.07287096193319749	0.07229043504034971	-0.8928911511390538
56.24	0.06601792375152771	0.06586870946085313	-0.7721953345906414
56.28	0.05709946641090502	0.05890095065756767	-0.6527315269630378
56.32	0.04956381451067365	0.05011077411059698	-0.5110948044422017
56.36	0.04088542645235489	0.04157056740066791	-0.3819458181677362
56.4	0.033508591282530115	0.03283988759854598	-0.2563346183051607
56.44	0.022806271328685956	0.02527915406271103	-0.15324379075526195
56.48	0.01638049208043265	0.0168894203548007	-0.04166596697746883
56.52	0.008753356526237724	0.007739631666139629	0.0775848924511422
56.56	0.0006857290065300726	0.0024610078784983776	0.13815935310034888
56.6	-0.006004759581312337	-0.006528883003333143	0.2494666149824667
56.64	-0.011887187238574876	-0.014128317961761432	0.33889351228625486
56.68	-0.021167423964739477	-0.01794538648560311	0.37463163607980476
56.72	-0.025918718473625476	-0.02633064805182222	0.47156667462530777
56.76	-0.031767069271694114	-0.0311510848763749	0.5190965002972234
56.8	-0.03888537580453839	-0.0400634901429382	0.6198112786356802
56.84	-0.04400652572419433	-0.04516959941355774	0.6687099044671783
56.88	-0.04700754111636189	-0.04858171902609236	0.6950555345451264
56.92	-0.05142126401542458	-0.05606057881739085	0.773643121606213
56.96	-0.056807322449807164	-0.05792801274149941	0.779025617712378
57.0	-0.06375212258858003	-0.06277390090679971	3.0
57.04	-0.06528915293571047	-0.06427705414232375	3.0
57.08	-0.06207465463389773	-0.06363440392536131	1.304288086874708
57.12	-0.059212010205278186	-0.05973591826186524	0.9251055962670112
57.16	-0.05545315075538597	-0.05577119324996814	0.780683371507406
57.2	-0.049491200020577955	-0.050549498571209266	0.6526198854370584
57.24	-0.04569587944619243	-0.04447682661410408	0.5314172600482969
57.28	-0.03970179197206032	-0.039970082925312934	0.4520630107113064
57.32	-0.0345354326040437	-0.034020877869743324	0.35423647769146704
57.36	-0.02810935038363216	-0.028244311799892216	0.2660349598841911
57.4	-0.02323555631728443	-0.02266667567431447	0.18545372825409068
57.44	-0.01747833522987416	-0.015090143865617165	0.07773638380271031
57.48	-0.013121301809424819	-0.011502916583241077	0.03361601197590147
57.52	-0.004442742810684816	-0.006481662312194881	-0.030629650937195052
57.56	-0.0011585481777333306	0.0001144452118625773	-0.11532097593215518
57.6	0.0038797114637965473	0.002935015358078119	-0.14459678279316535
57.64	0.009234062547101988	0.0073172510458452324	-0.19518770975426314
57.68	0.011991595911761552	0.012688982886319457	-0.2582297455880518
57.72	0.016880760187491635	0.016357469206238144	-0.29701155097939846
57.76	0.021972315787276146	0.02185419013245786	-0.3595295456402887
57.8	0.022624435876967972	0.025357160952431696	-0.3944122512024144
57.84	0.027088041594567278	0.027897303708575082	-0.4159480782778493
57.88	0.031799008953010736	0.03391437515651561	-0.4827791471320886
57.92	0.035996619640461025	0.03601330247137472	-0.4975803193397583
57.96	0.0370183162338166	0.037491131540793345	-0.504101989393325
58.0	0.04199671857129548	0.04152859070338362	-0.5244286284242676
58.04	0.044064402015679544	0.04341762769066788	-0.5361472764102118
58.08	0.04679224572515205	0.0452084734709087	-0.5466092456525615
58.12	0.04667553412661645	0.048716439775037396	-0.5812066758892129
58.16	0.04965110476695502	0.04983588252116591	-0.5831699079456101
58.2	0.05382214990683568	0.054106279160012705	-0.6287171893360366
58.24	0.055764485911783485	0.05475279745459904	-0.6246143860501832
58.28	0.05504431403484297	0.057467185092184805	-0.6498369970981486
58.32	0.05811047899331634	0.057538018542371616	-0.6386639903410227
58.36	0.06042882383145623	0.0604899382424848	-0.6683958767167582
58.4	0.059683547303515674	0.0619115398274098	-0.6771392907702634
58.44	0.061538486486849175	0.06251446010755547	-0.6752427918076549
58.48	0.06398441008643767	0.06587541399833916	-0.7131267206433094
58.52	0.062213036950424426	0.06542688508163982	-0.6974389862106776
58.56	0.06513862713523035	0.06515709122420969	-0.6850883721548371
58.6	0.06505469577987671	0.06608319479080801	-0.6910992466534793
58.64	0.06772882233853486	0.06758486662752633	-0.7055430051068967
58.68	0.06844382103195866	0.06706443652993332	-0.6906892544770784
58.72	0.06846730179890476	0.06930011639457616	-0.7166913267895367
58.76	0.06831686927714338	0.06938980627381894	-0.7115309447299225
58.8	0.07171988273471437	0.07119974344978758	-0.7326036459735903
58.84	0.07086160385568883	0.07155231939650343	-0.7315126135517147
58.88	0.07218810141568674	0.07375479765695077	-0.7590026036340447
58.92	0.07317258223739596	0.07267620633494476	-0.737836847275311
58.96	0.07412507559198495	0.07389591049180372	-0.7512315557118185
59.0	0.07471864240025523	0.07487828393614114	-1.167420800845483
59.04	0.07411738870482462	0.07456358790742133	-1.1099653155195666
59.08	0.07339696979887102	0.0744517095997012	-1.0666157335650233
59.12	0.07395961817919033	0.07324291942337616	-1.0015956335598957
59.16	0.07356583800809646	0.07430185028941913	-1.0005389346037956
59.2	0.07087954146032266	0.07036973404473217	-0.8764221634048757
59.24	0.06763637997546737	0.06766488602858144	-0.7921718936650475
59.28	0.06782993018925504	0.06706523523406512	-0.7687514686106318
59.32	0.06636265789996963	0.06371275473391572	-0.6775542516941055
59.36	0.06238218163281238	0.06173068917040716	-0.6278441123929581
59.4	0.060235858822868076	0.06104963484148981	-0.6154794573764004
59.44	0.057604662996314934	0.05752122260538765	-0.5330869237288085
59.48	0.05686059960056789	0.05538458799676932	-0.4906600827985508
59.52	0.05338586390120296	0.053548638695658755	-0.45694745107859536
59.56	0.05170046968681113	0.05173932750566097	-0.42750660701196797
59.6	0.050137146716088356	0.050167316090547975	-0.4048445475611919
59.64	0.047163287136021546	0.04790679208679156	-0.36545006276532954
59.68	0.04651843970765795	0.04493814135392074	-0.30853545854878894
59.72	0.043271807237101265	0.04409629327031008	-0.305205182127684
59.76	0.04322641517728549	0.045316295807350464	-0.35699795961067105
59.8	0.041217224013942975	0.04300004070276959	-0.31395618692142935
59.84	0.03964187385733442	0.04019607884201896	-0.259837119776695
59.88	0.039555211543693666	0.04030922427954111	-0.28281576451665513
59.92	0.04116998759390418	0.041581143035752985	-0.3441655039551055
59.96	0.04059838580062968	0.039042237306599836	-0.3204966349733966
60.0	0.04097661761010778	0.03899567497152378	-3.0
60.04	0.03694671947696744	0.036687239728771755	-0.6819670295630438
60.08	0.03257914877751237	0.0341494510056589	-0.5331027033253122
60.12	0.03156382146783403	0.02996573305770938	-0.4149462655633691
60.16	0.026285725866842934	0.02933036106662331	-0.3980045174372613
60.2	0.023487033906231625	0.024925015497885554	-0.3097475077548708
60.24	0.022660346994335216	0.021090243431354013	-0.24263088611374783
60.28	0.017254009229301877	0.017741791427969292	-0.18943494836972619
60.32	0.011877261650052555	0.012700489266507095	-0.11151763423093186
60.36	0.009763151217032163	0.009003560648445041	-0.0601399042464017
60.4	0.006761839166997675	0.004451223376076908	0.0030305054008792354
60.44	0.00265322608986728	0.0006230448798000784	0.052782339166576264
60.48	-0.0037738949503206306	-0.002690773923787993	0.09323986517274463
60.52	-0.005600837978719473	-0.0038039207580642387	0.09975927091623049
60.56	-0.012155724864591705	-0.010251274875439472	0.18481336789159641
60.6	-0.012933762837801925	-0.011650666569665164	0.19411311004943244
60.64	-0.01645319315840505	-0.015891458205625243	0.24424098182517184
60.68	-0.018739243316361818	-0.019886187014648907	0.2897701857418653
60.72	-0.02223594388173872	-0.02280124388640456	0.3195922463944463
60.76	-0.02508350347210817	-0.026987441653838613	0.3666164205621918
60.8	-0.027813024369032217	-0.028075915990193396	0.37012792932269534
60.84	-0.030758731339883907	-0.029027362492159845	0.3717730065865581
60.88	-0.031170433529813177	-0.0324387681283263	0.40793306419471165
60.92	-0.03386417868256458	-0.034568710563248964	0.4261747955519226
60.96	-0.03780510811055917	-0.03696143407891005	0.44762249577479807
61.0	-0.04047763498665375	-0.03879424058505056	3.0
61.04	-0.04016533495251794	-0.04030007981661019	0.9969216731266959
61.08	-0.03518707297833663	-0.0369608833115601	0.5841825308046289
61.12	-0.03707729081465843	-0.034224759893910814	0.4861813270639117
61.16	-0.03129780483072908	-0.02991144974471672	0.3828226848737568
61.2	-0.02737552248403733	-0.028629346112354223	0.3568968797953542
61.24	-0.023000910508455565	-0.0251706705948295	0.29355812156801475
61.28	-0.02033240376667179	-0.021012413255897117	0.22442082900820592
61.32	-0.014823307209769702	-0.018030541429560065	0.1793481253981608
61.36	-0.013086810332349643	-0.014535237222341393	0.12869138113312273
61.4	-0.010389975368028059	-0.010515050830346966	0.07173746092581323
61.44	-0.005498675427205836	-0.006698302206437631	0.020024382835668986
61.48	-0.0035857044613647237	-0.004970467935765468	0.001211663864603807
61.52	0.001314249184957743	0.00011948169980194583	-0.06650335228309223
61.56	0.002916210459202919	0.004657084130573146	-0.12395573057110587
61.6	0.006809212317159009	0.004740959261849085	-0.11774081869468889
61.64	0.009165269070859306	0.010261825301452428	-0.18713212817011193
61.68	0.011745808327524488	0.011460549132734855	-0.19585241445551604
61.72	0.013413785163688794	0.01557581487068887	-0.24400789015097168
61.76	0.01600001942629056	0.01716622328316889	-0.2574638946291863
61.8	0.018428308283575147	0.019181090135919197	-0.27627454923156103
61.84	0.02379869028466215	0.023330568472218035	-0.32303626638180405
61.88	0.02403513568666817	0.024380972980841558	-0.32825755785262123
61.92	0.027036950547038	0.027150252478754647	-0.356049461250042
61.96	0.02571260861996369	0.027780702945114935	-0.3554921163408922
62.0	0.030067881236831004	0.030997713523368584	-0.385764713423705
62.04	0.03056527832278817	0.03390585636033092	-0.41517804903961775
62.08	0.031859536732494226	0.03382862484795941	-0.40556375020717406
62.12	0.035672102070148176	0.03514461803533887	-0.4145754338554526
62.16	0.03554293102398616	0.035734637355906235	-0.41399549073230624
62.2	0.03828162291178183	0.036134735817741265	-0.41103484841376625
62.24	0.03704980822468724	0.03947096696108223	-0.4480457434832994
62.28	0.03948652780144927	0.04040916222196168	-0.4530061417512905
62.32	0.04104003315920685	0.04011437909439539	-0.44141075383229644
62.36	0.04114337378351975	0.04290360958799407	-0.4722766381407637
62.4	0.04187228358486502	0.042460987301550616	-0.4594532159955165
62.44	0.04299128421877626	0.04374773584582359	-0.4709185532640485
62.48	0.043828854872926454	0.04402874983220911	-0.4690020159378858
62.52	0.04630483662487658	0.046176602854414384	-0.49316200887818207
62.56	0.04669474730095396	0.04663983079703704	-0.4938954479763056
62.6	0.04521453989815076	0.047263369318929334	-0.49738714199941025
62.64	0.04743773026352715	0.047071687873939484	-0.4903156348828377
62.68	0.04705417083397057	0.04764286154843809	-0.49430435416922913
62.72	0.046526663929691375	0.0488473774765519	-0.5073289441682185
62.76	0.050062372625083174	0.04837757109350309	-0.4968577668955523
62.8	0.0477908362627103	0.04796258933864911	-0.48753535084250865
62.84	0.04939391579932096	0.04908290257296044	-0.5002609785692136
62.88	0.050349799426395454	0.049819621425589926	-0.5073379210263234
62.92	0.04907849915399133	0.05048132302598336	-0.513972961735039
62.96	0.049959251365758316	0.05038232332027635	-0.5096156250024162
63.0	0.051766936788176274	0.051971405269251925	-0.9675890400295031
63.04	0.051050953865510305	0.051230415812246966	-0.8961169584199222
63.08	0.05203970551770017	0.049219794446602315	-0.8014406544612913
63.12	0.05225337986855714	0.05009361703040327	-0.7895013965626698
63.16	0.05059519087012597	0.048955552435339306	-0.7297395975567358
63.2	0.047512460686446795	0.04729319472026302	-0.6657321066024491
63.24	0.04405954589572339	0.04347873275448302	-0.5533435115707346
63.28	0.04094050930389395	0.042499456935983275	-0.5227239976995675
63.32	0.040004636454841806	0.038851529374706394	-0.4270626868805946
63.36	0.03772912482775629	0.03714041388928852	-0.38716286924844795
63.4	0.03340015628541476	0.03198157968631372	-0.2623833125803294
63.44	0.03067187730831626	0.031274567523628435	-0.25602279369993847
63.48	0.027606123040174693	0.02698732285771981	-0.1616956566252858
63.52	0.025369768704988634	0.023555310104515878	-0.09320246002858967
63.56	0.024954288211615282	0.0234762950038014	-0.11281529011791869
63.6	0.021564424816598086	0.021550326401809768	-0.08394765485259215
63.64	0.018072471187444844	0.020087231545671012	-0.06902332912006476
63.68	0.019079936149558475	0.01830828479054123	-0.04516855761343075
63.72	0.016011036675849775	0.014794084924310578	0.024978578386034178
63.76	0.013877589214851277	0.014055812665666844	0.02127934693401287
63.8	0.011988027246830877	0.014064815098736838	-0.0006910579788110272
63.84	0.013672679528620705	0.012894535112153426	0.00899519599619475
63.88	0.012359148476523689	0.013103032867837252	-0.013987358153254192
63.92	0.009116985666523015	0.010490603646661632	0.03781943875819771
63.96	0.012496219856359583	0.011324061527918303	0.00020315141422305727
64.0	0.009961014000601925	0.012023395920373024	0.3362252620168782
64.04	0.010451152792597283	0.012775568157482443	-0.0007468047931169508
64.08	0.012219093272644711	0.015022606933126126	-0.09522254996112522
64.12	0.01562535931754664	0.015489849469440256	-0.11563192010285128
64.16	0.014490410070486787	0.013535469220136747	-0.07884838267707472
64.2	0.015582007590372156	0.015531260110459843	-0.12416317820241751
64.24	0.016875049455787272	0.017342836003599135	-0.15836773907414603
64.28	0.017013269177500515	0.016651756681806247	-0.14419366763577735
64.32	0.019008214297655854	0.016967882364180124	-0.14867202339023677
64.36	0.0214123467055184	0.021214267184799362	-0.21826458831725404
64.4	0.020400406098498247	0.022444050408619465	-0.23318981558963436
64.44	0.02208776016829408	0.022543629001205576	-0.2303707558485506
64.48	0.022890952592663775	0.022377643387331916	-0.22291103872482232
64.52	0.024845140318238087	0.02342331160890874	-0.23599838813946228
64.56	0.023822232798036067	0.024911383074774456	-0.25558445263317076
64.6	0.02658646500109775	0.026418699293233903	-0.2745279688494673
64.64	0.02834742279504948	0.02767949897070687	-0.2893949571284562
64.68	0.02666135692664019	0.027507290743979815	-0.2808267623734544
64.72	0.028343542099569494	0.02931505935276603	-0.3050308994034179
64.76	0.03132099484086517	0.03120797248479897	-0.32931051044592863
64.8	0.031946746077026925	0.029903474761058136	-0.30327918938403897
64.84	0.03130272476392941	0.03158600085714976	-0.3252587217386953
64.88	0.032978071084006286	0.03531031548466804	-0.37756746083938175
64.92	0.03401662451594371	0.034904845474323536	-0.36614721163545383
64.96	0.0340785360371748	0.03545653096696835	-0.36894224604846926
65.0	0.03521329574530164	0.03612903694224726	-3.0
65.04	0.03582228395200053	0.03380823313068059	-0.7490601323866457
65.08	0.03189193032478445	0.03253524801681589	-0.5540383520989174
65.12	0.029346041373989266	0.02919720992689928	-0.43351769687036423
65.16	0.024929634143467095	0.025476523311510235	-0.34292863273219965
65.2	0.021608610975673653	0.020914007553633533	-0.25372141841119955
65.24	0.019113482780329073	0.017404649075357725	-0.19475726548136052
65.28	0.0139329786500631	0.013876976480641975	-0.1396274264110957
65.32	0.011079943100158985	0.008318066667492605	-0.055393472011243006
65.36	0.0048733200566679095	0.005320779204281001	-0.01575473560882301
65.4	0.0007839067853706982	0.002877467506182666	0.013184389944587593
65.44	-0.0020936097511006944	-0.002711755087888457	0.08944677576026905
65.48	-0.00455422652639397	-0.005961061417301483	0.12830518336616592
65.52	-0.009887571786362131	-0.008923929973248519	0.16210941273578072
65.56	-0.011183559453078008	-0.013599915499385261	0.21972588507961177
65.6	-0.014988470210692216	-0.01785201357204767	0.2700466035360094
65.64	-0.019130277649532696	-0.016742962296120014	0.24268606538409188
65.68	-0.022251410412415216	-0.022380248270500544	0.3119546590827085
65.72	-0.0255410209479152	-0.024396653708428594	0.32887165593021805
65.76	-0.029136410509648835	-0.02774676320504795	0.36429534894066506
65.8	-0.032373041306596	-0.031817515389566786	0.4093747259390348
65.84	-0.03317070510877183	-0.032931971858980245	0.4126185449726485
65.88	-0.03514239305268738	-0.035998307835715025	0.4436322589877797
65.92	-0.03910309468157225	-0.037548338963430766	0.45325031941218086
65.96	-0.04021768300980216	-0.040739174646527015	0.48582790927359554
66.0	-0.04207423221510832	-0.04123005268126603	3.0
66.04	-0.04249443784468399	-0.042982220709295964	1.9285318868335821
66.08	-0.04066828633365814	-0.040792911145365686	0.6847965020703946
66.12	-0.03733796494065734	-0.036623190102693624	0.526485786827994
66.16	-0.0329603267995602	-0.03330645846052775	0.4429482607762658
66.2	-0.027714352822225508	-0.02844912275745187	0.34563146499836606
66.24	-0.024396049176138166	-0.02566644352819237	0.29752701526261305
66.28	-0.019397419837069056	-0.02082408321765692	0.217667396291489
66.32	-0.01742640419191453	-0.01712827884273726	0.1623051097056205
66.36	-0.011042215734442778	-0.013000019208995427	0.10310440339332416
66.4	-0.006833019413935685	-0.009374992931328437	0.053933243806955744
66.44	-0.004756533009979469	-0.002591747184483794	-0.04098457491198104
66.48	-0.0012552842283758258	-0.0020376121429610916	-0.04030564716098439
66.52	0.0019759469000486768	0.001252279461906053	-0.07998874006502632
66.56	0.008101245537005624	0.007728157533243433	-0.16473708695650657
66.6	0.009553428813081521	0.010938448376974101	-0.20047699788710815
66.64	0.013229410118815395	0.013778540123180453	-0.23057778391393668
66.68	0.017101029778876686	0.017089226085779834	-0.2663661948121714
66.72	0.01930524583513716	0.01991335837994487	-0.29486724255384544
66.76	0.02214206231954213	0.02389093360153767	-0.33903131711436174
66.8	0.024993344479664937	0.0249235179927071	-0.34219227719991707
66.84	0.02749312562134099	0.02834462055493547	-0.37786754065565376
66.88	0.030798665370254264	0.03187064082862432	-0.41459300442430447
66.92	0.03333441631388113	0.03515012572662772	-0.4476634811942404
66.96	0.03512120490955698	0.03646391921314007	-0.45414081536409867
67.0	0.03785335832691912	0.03801765876897986	-0.4774468192812371
67.04	0.040537113539031014	0.03806942777051929	-0.4675952737179889
67.08	0.04246815542405693	0.04152974436373103	-0.5023613029533247
67.12	0.04123097284362763	0.0419710860527723	-0.4978297040938737
67.16	0.04308708122731888	0.04500475732311179	-0.5276454007769038
67.2	0.04454914878010549	0.04475500447305099	-0.5149446402359388
67.24	0.04585562795121232	0.04850639087091749	-0.5547840250634914
67.28	0.048140434392060186	0.04602621430962679	-0.5128198463685529
67.32	0.048126223536479204	0.04921121092044018	-0.5468580651862456
67.36	0.047631523809050544	0.049095075319107916	-0.5371709983579085
67.4	0.05107253943757229	0.050580302881761574	-0.5495543467695079
67.44	0.050752630088678356	0.051126130199823025	-0.5496439954240904
67.48	0.051459280862992354	0.05149687143869291	-0.5480813692815798
67.52	0.051609811113512497	0.051201579348456414	-0.5381240235035682
67.56	0.052187375006004656	0.052777593110732664	-0.554404689461014
67.6	0.052234786201530985	0.052622575830436086	-0.5470082501077709
67.64	0.05301067918957809	0.05233466292327661	-0.5383539218857964
67.68	0.053421530146365664	0.053810207812603775	-0.5550253754041736
67.72	0.05399246016298207	0.052337726958328515	-0.5305192198410582
67.76	0.05385029119897452	0.05539706620207904	-0.5701740370424533
67.8	0.05658607534557606	0.05405460832822419	-0.5481155953617831
67.84	0.054067084862685674	0.05672234521942397	-0.5823110846157684
67.88	0.056042787393072585	0.053891027795061684	-0.5395323760403388
67.92	0.05695714200658768	0.055800184380393116	-0.5648016917374177
67.96	0.05511216351211815	0.05638549602638032	-0.5708008110886631
68.0	0.057563321643291615	0.057468834938309205	-0.5845582718711255
68.04	0.057345535510787075	0.057026130780707264	-0.5759116834912352
68.08	0.05682041843351273	0.0572620188591729	-0.5771309006899736
68.12	0.057542963570716255	0.05822818604088697	-0.5893507942900071
68.16	0.058429113751713085	0.05589184968163765	-0.5537689124799505
68.2	0.05495438447638474	0.06005481340879549	-0.6110914746482172
68.24	0.05773558789988538	0.059009614347937354	-0.5952382878299889
68.28	0.06041973349365265	0.058683520175855784	-0.588822778941815
68.32	0.058291912346423586	0.060181418612829725	-0.6076393987945523
68.36	0.05742730601397027	0.05914137319747724	-0.591789286162955
68.4	0.060749219375239916	0.05903357338826534	-0.5887887251629818
68.44	0.06141553107694072	0.061419409313436805	-0.6211604349419257
68.48	0.06052210377549893	0.06044248379264785	-0.6056869194941767
68.52	0.06103000201738016	0.06106678085921112	-0.6136157538403273
68.56	0.06111104788932645	0.05962103003077881	-0.5912602967623917
68.6	0.06288150446295429	0.061176100919115	-0.6120747753463784
68.64	0.06192336090328845	0.060478649964732914	-0.6007510445069135
68.68	0.06348771889869524	0.06209241567900602	-0.6233051532369687
68.72	0.06271094717370028	0.0610427669466531	-0.6064854235186417
68.76	0.06235191896459551	0.06365343785249525	-0.6422582177154927
68.8	0.06263549205162997	0.06400301621838778	-0.6459916329804316
68.84	0.0626520249115972	0.06299765608500206	-0.6307208807459577
68.88	0.06332398849330047	0.06391747214919619	-0.6429879035310333
68.92	0.0622198633162601	0.06291283985217049	-0.6280157219107507
68.96	0.06271216796685673	0.06343506575231622	-0.6349453176280124
69.0	0.06561108102078636	0.06487349983193458	-0.6560707838677133
69.04	0.06364668180480192	0.06475225907749338	-0.652420447133027
69.08	0.06433924052177985	0.06295640593160362	-0.6258845323848976
69.12	0.06415387024124257	0.06384170074032151	-0.6379077897911225
69.16	0.06482998245297202	0.06465561840539001	-0.6486942353759717
69.2	0.06641567915352457	0.06446890023236584	-0.6447247651769821
69.24	0.06603268862065075	0.06545977204364348	-0.6570876945369652
69.28	0.06507289290994209	0.06344474622384319	-0.6270861373002106
69.32	0.06627383347274862	0.06500385260850124	-0.6484936901954637
69.36	0.06525781332284523	0.06856957775315636	-0.6969803706054707
69.4	0.06602164525801162	0.0660149770093055	-0.6602749276755944
69.44	0.06621083008264785	0.06572599987753089	-0.6555536240296598
69.48	0.06675398527087578	0.06729778737310581	-0.6769307958959776
69.52	0.06760863502049623	0.06753580905431462	-0.6789775582833151
69.56	0.06697717890613968	0.06813484174945858	-0.6856640838890835
69.6	0.06748265523218551	0.06688676738552074	-0.6665829685916158
69.64	0.06778162582804219	0.06819875983769129	-0.6847380583907698
69.68	0.06715431915049606	0.06557637478033702	-0.6467224638259921
69.72	0.06807915680209577	0.06689775582057068	-0.6651791058372873
69.76	0.06826579774757988	0.06787090104406374	-0.6784615619283505
69.8	0.06796115938728448	0.06883834098308962	-0.6915274744815576
69.84	0.06883027778169203	0.06738131629150397	-0.6704604087724562
69.88	0.06870233669182035	0.06790356339295234	-0.6772752749744153
69.92	0.06792280853008405	0.06825804678359786	-0.6813798279948053
69.96	0.06872494071682625	0.0680629765962554	-0.678171845537866
70.0	0.06918756173162875	0.06784219819066493	-3.0
70.04	0.06887909825664025	0.06663335003229097	-1.598814240494523
70.08	0.0644646239326881	0.06463920582633045	-1.0442100967592136
70.12	0.05740993637380087	0.059074730232478424	-0.8299281654055708
70.16	0.05349756358362885	0.05303440470701648	-0.6812394313948555
70.2	0.04739253942086568	0.047275643979579	-0.5656284258748059
70.24	0.04083186527677325	0.041426922217957636	-0.462151999379552
70.28	0.037439252661725354	0.03659129329881407	-0.38462627868946875
70.32	0.030576479510973163	0.03105338997972538	-0.29987263258474783
70.36	0.024668553396078072	0.025992447312681688	-0.2268390596728853
70.4	0.01848558828045307	0.017404110357956137	-0.10251787008204083
70.44	0.013315138576551457	0.014993870864149147	-0.07607843147471627
70.48	0.008284861728366105	0.008003313798140156	0.017684731091542005
70.52	0.0026976424637165145	0.0025229575645937747	0.08643344725127555
70.56	-0.003223487439435731	-0.003191763789567317	0.15677538376534805
70.6	-0.005304208663781011	-0.008284248346652891	0.21662253699783562
70.64	-0.012850990436896147	-0.01236299864965926	0.26152498810015423
70.68	-0.018425957343415674	-0.017086231657592786	0.31404464330074866
70.72	-0.02079424037439611	-0.02111898052756461	0.3563430183545737
70.76	-0.025257803393566182	-0.02443771897839745	0.38851049380769886
70.8	-0.026989049470574206	-0.02964574428347453	0.4449301919339579
70.84	-0.03397578604674348	-0.0325305058151401	0.47004888763058794
70.88	-0.03619445027389961	-0.037849524804957124	0.5264704016813582
70.92	-0.03858978360001789	-0.03902401089212605	0.5284297919516803
70.96	-0.041139794794418844	-0.04328052868526774	0.5705324334781299
71.0	-0.046436385968691624	-0.045324713282763336	3.0
71.04	-0.045932202489738214	-0.04441324349058338	3.0
71.08	-0.04486492823411598	-0.043310059543686566	0.7316370368140923
71.12	-0.04037895319169557	-0.04082429131272992	0.6002602762309142
71.16	-0.038637786303302564	-0.03619095257752633	0.47907152044814616
71.2	-0.03149469326997947	-0.03291812841808553	0.4092322000573958
71.24	-0.02930045286529163	-0.02859944768550592	0.33074041579947355
71.28	-0.02650747974622948	-0.023223113657953164	0.24076739031282557
71.32	-0.020224173109032784	-0.019925352705874026	0.19131273217751676
71.36	-0.016984569615085713	-0.014899118091562072	0.11744401140601468
71.4	-0.011251326035595755	-0.011581289570209964	0.07303164494033254
71.44	-0.007693816991127219	-0.007563364863543946	0.01969466908651185
71.48	-0.0025112149388843256	-0.00325903047706942	-0.03635300513385786
71.52	0.00017681673712680198	-0.00034046939758716993	-0.07018881840975233
71.56	0.004228174138304142	0.0050948540920122435	-0.1396974846915171
71.6	0.007033474218249939	0.008088282934515603	-0.17250103740665423
71.64	0.012799230774198214	0.012352055782772592	-0.2225039332994001
71.68	0.014081809639860951	0.015021604133813515	-0.24940677880605833
71.72	0.01817764779315084	0.017539021291892096	-0.27401020956052413
71.76	0.021265816030790172	0.022881553031297595	-0.3366212662964241
71.8	0.025292247689112358	0.025163210811160627	-0.3569138702850907
71.84	0.027413995376226238	0.028430837049434797	-0.39003337998243914
71.88	0.02921095405456206	0.028592117864263286	-0.38116156450436733
71.92	0.03228445635723337	0.03368674917833979	-0.43856233358172325
71.96	0.035019188105779905	0.03478393056529342	-0.4420599704603383
72.0	0.039036838760974295	0.037246109188055855	-0.4622624298198428
72.04	0.03997024882294097	0.03940053712693743	-0.4795423319041259
72.08	0.03982492166045247	0.041088351020761936	-0.49084396711655565
72.12	0.0434826395561318	0.04132755090212067	-0.48323095524482973
72.16	0.043587686419449725	0.04503741903556813	-0.5228638677875708
72.2	0.045713131256147746	0.04657273886299336	-0.5333978210708903
72.24	0.04814984245368485	0.04836132870563587	-0.5475710756538241
72.28	0.04880883651233952	0.05032914292022591	-0.5644154471011813
72.32	0.05109902217111605	0.05077803918390001	-0.561038095309728
72.36	0.05220191114775419	0.05210873540794905	-0.570449030109403
72.4	0.05050628082174546	0.053224862600641736	-0.5772085609093232
72.44	0.053726235781603064	0.05196580497961593	-0.5519046184442669
72.48	0.05273771079235048	0.05407888700504822	-0.5738085843656506
72.52	0.05680488847409625	0.05426877266212941	-0.5696549411127343
72.56	0.05540397211999561	0.058190698571319865	-0.6183544078183125
72.6	0.05935910092858064	0.057293727331068765	-0.5991874175646217
72.64	0.05703961467441256	0.057712416348507614	-0.5992510529946813
72.68	0.05711200949217282	0.05934005906923164	-0.6171797895274054
72.72	0.057113097433132747	0.0601799741197311	-0.6248841637516414
72.76	0.057757315278973945	0.059566709502192054	-0.6117450086611136
72.8	0.060084652274478574	0.06197227923840033	-0.642263050958416
72.84	0.060265394572578596	0.060456264922265975	-0.6161462844979013
72.88	0.06011192352787777	0.060469653186128	-0.6124744259573003
72.92	0.06247505428455588	0.061723435024938246	-0.6274545069254547
72.96	0.06228840139398939	0.06237756977259447	-0.6338721891555039
73.0	0.06433239431700026	0.06197255265469343	-0.6419570516685276
73.04	0.06221558587660261	0.06335451778476726	-0.6561483430064359
73.08	0.06445478828320966	0.06336394911914889	-0.6520088612585011
73.12	0.06467641892920549	0.0628359939795208	-0.6410124030482987
73.16	0.06507857305239365	0.06402644027203061	-0.6537564997397347
73.2	0.06442468360463025	0.06456119280883614	-0.658205751545113
73.24	0.06495740754961056	0.06359802370699062	-0.6422950574891155
73.28	0.06592533725964468	0.06653259354225982	-0.6804326908277243
73.32	0.06523105861633742	0.06502942035512953	-0.6569782793659071
73.36	0.06546001932824784	0.06388888615385843	-0.6383421599209174
73.4	0.06585740199834415	0.06703234904511411	-0.6808548815697311
73.44	0.06502796800297256	0.06508018151862276	-0.6516983614503917
73.48	0.06542373687101456	0.06723783082658742	-0.6804759819207289
73.52	0.06593464488963975	0.0661676640717118	-0.6639942087393667
73.56	0.06634826983908114	0.06737845731625201	-0.6797773782116137
73.6	0.06602765202200275	0.06764689415784417	-0.6821293065977814
73.64	0.0678516495148902	0.06766085813122845	-0.6816533632684487
73.68	0.06628243414710466	0.06685217698397138	-0.6691928206672129
73.72	0.0677108586765095	0.06811255893598117	-0.6856088867636623
73.76	0.06788265252217764	0.06727668971868753	-0.6726510350783437
73.8	0.06827456070224334	0.06855513298540583	-0.6896442761475914
73.84	0.06835956992858107	0.06720479419614765	-0.6695309120894035
73.88	0.06895283527112626	0.06759807271182017	-0.6739664200206941
73.92	0.070153608634097	0.06874416842345292	-0.688690348196568
73.96	0.06890147433550685	0.06880729321158353	-0.6886213771205252
74.0	0.06918145419258588	0.06819506597443352	-3.0
74.04	0.06756371739241498	0.0681015208753889	-1.8151666720400232
74.08	0.06423796485833776	0.061901957007547984	-0.9447598516995317
74.12	0.06042520492205989	0.059649888177780386	-0.8433895255851684
74.16	0.05480733373886287	0.05448827039839385	-0.7110485024507476
74.2	0.04762650796930872	0.04756934826581443	-0.570003796670818
74.24	0.04138643392822449	0.04298780762823507	-0.4891585450558633
74.28	0.036562915173797	0.0364557182788502	-0.3813559066963208
74.32	0.03232302554452022	0.029635525175503958	-0.2760473417328644
74.36	0.02442662033904589	0.025155376190795872	-0.21304665008287138
74.4	0.019684949163349487	0.01944096946452337	-0.13371304177523413
74.44	0.013433675361432154	0.01148030719134865	-0.023577548573687324
74.48	0.007662724989619021	0.00843666633384102	0.010846281756801801
74.52	0.0031803827500882145	0.0021207083379545097	0.09168315522022041
74.56	-0.0023637409660405627	-0.0021386605566851655	0.14116808894037192
74.6	-0.008246759590865255	-0.007807338843099564	0.2093626355496223
74.64	-0.013571057601787105	-0.014611130960342111	0.29137671929386855
74.68	-0.016850356881548817	-0.01842802418209972	0.331043440521988
74.72	-0.021885722573288986	-0.023640783260201914	0.38884403180213845
74.76	-0.025224271239164646	-0.027230614988740427	0.4239601846947494
74.8	-0.03116456676151046	-0.031386591260477735	0.4659613663109017
74.84	-0.033605606227637544	-0.03471317896786655	0.4963468058807621
74.88	-0.03833940301674032	-0.03843039195922323	0.5316542353480695
74.92	-0.041844868578283276	-0.03926075758900585	0.5289893516003819
74.96	-0.04286148071648077	-0.04558907395359754	0.5973604200618485
75.0	-0.04731920482915525	-0.04653928294922488	0.5994751001613876
75.04	-0.05051261396136812	-0.04971826767681498	0.6266927809696883
75.08	-0.049534985497463546	-0.05322208523926768	0.6578695155181444
75.12	-0.05403942310770245	-0.05297056953583185	0.6416636208552227
75.16	-0.05665216292168068	-0.056072607409249575	0.668481791804914
75.2	-0.05780009249258811	-0.057988891649372834	0.6801807759436915
75.24	-0.059015394446470366	-0.05907874680053713	0.6817455372875383
75.28	-0.0612069504430433	-0.060201152329073776	0.6844657780947472
75.32	-0.0606516771549464	-0.06185246664904574	0.6945014530000222
75.36	-0.061638856000211725	-0.06177296490808804	0.6828270778488426
75.4	-0.06489916314423604	-0.06167851194814973	0.6714575717923097
75.44	-0.06476633407503385	-0.06544831142605799	0.7119569722197241
75.48	-0.06551377489471225	-0.06472044440236177	0.6931447145725658
75.52	-0.06672351916932566	-0.06615894410674691	0.7044361649614279
75.56	-0.06769517606567116	-0.06783659014026645	0.7192690389535912
75.6	-0.06754797802376383	-0.06834706505103734	0.7193537985576821
75.64	-0.06886180160784401	-0.06986958639882826	0.7336149404929007
75.68	-0.06760550044855904	-0.06876019075294129	0.7123971886260749
75.72	-0.06937420553345025	-0.06926824914398269	0.7144305892231406
75.76	-0.06794449018307416	-0.0694240478870496	0.7120007575224072
75.8	-0.06908071245221013	-0.0692214328888007	0.7052945171981584
75.84	-0.07243574534715048	-0.07029348597858551	0.7165743849874584
75.88	-0.0723242039766071	-0.07177967578394992	0.7331760381475778
75.92	-0.07065118796902142	-0.07218890691575607	0.7353030681292365
75.96	-0.07316962597389276	-0.07278164878061587	0.7406410579509988
76.0	-0.07296900881623332	-0.07196936367026541	0.7261201784061146
76.04	-0.07320248545875409	-0.07310952967958066	0.7395845244293753
76.08	-0.07295843642020672	-0.07357877322992472	0.7434680294909413
76.12	-0.07325738295636507	-0.07089203518118707	0.7033860638606573
76.16	-0.07263385939174258	-0.07285087384040356	0.7300758301671593
76.2	-0.07473816390757086	-0.07160241207437398	0.7112968979084711
76.24	-0.07610870473633403	-0.07445086410180428	0.7499460056181091
76.28	-0.07318662887767138	-0.07492648928647941	0.7545400528477568
76.32	-0.0735839509081985	-0.07306002183246264	0.7267851980314024
76.36	-0.0755162880030227	-0.07368420626555887	0.7348146957840198
76.4	-0.07445605680456953	-0.07538819759618416	0.757469175508164
76.44	-0.07596173151191546	-0.0744905926702342	0.743310871446047
76.48	-0.07675359648425698	-0.07596206902476653	0.7626417307705866
76.52	-0.07452531895865554	-0.07511700388073396	0.7495065737367437
76.56	-0.07526464586385295	-0.07593970009078028	0.7599066871588471
76.6	-0.07588396218103832	-0.07483404538120554	0.7436901127355924
76.64	-0.07701565226073952	-0.07544548479526604	0.7513935409286923
76.68	-0.07604296194238687	-0.07726549573842972	0.776205451246879
76.72	-0.07674651200725452	-0.0767387608256842	0.7678127348646209
76.76	-0.07659033129965531	-0.07602939961022719	0.756990069972499
76.8	-0.07908458586467385	-0.07801132328422726	0.7839712966123527
76.84	-0.07746791193233685	-0.07933145303972565	0.8008696219826752
76.88	-0.07715977134604315	-0.07693113023975527	0.7664723756554066
76.92	-0.07880534919721618	-0.07925013620803477	0.7981308674160648
76.96	-0.07777425063502488	-0.07749799154236478	0.7722668422317351
77.0	-0.07933394441177744	-0.07890787056081817	3.0
77.04	-0.07555871359399105	-0.07638055986138151	3.0
77.08	-0.07190291687335428	-0.07198704924279206	1.152239660248858
77.12	-0.06887036472465582	-0.06784259803058906	0.9719376226962275
77.16	-0.06188477203752226	-0.06002586174052338	0.7722614377046746
77.2	-0.056386703821758984	-0.055769434594910926	0.6834838452357062
77.24	-0.05005453143040809	-0.04754699054591888	0.5331659017882409
77.28	-0.042730917574484335	-0.045308862335222966	0.5001272830773988
77.32	-0.037536590015968485	-0.03591762544699449	0.3486586798920417
77.36	-0.03173101108253389	-0.030579738909458216	0.2714842518859317
77.4	-0.023166236004661677	-0.023482462602590893	0.17017590906008984
77.44	-0.016597230006371623	-0.018313003621412638	0.10209054470270118
77.48	-0.010431669373204291	-0.011645733349760361	0.013859273181418885
77.52	-0.006599286282182925	-0.006274378056081167	-0.05294437142095454
77.56	-0.00035107242251330073	-0.0006615602027067194	-0.12172433406275829
77.6	0.006028350560537807	0.005376719091868251	-0.19473794957342783
77.64	0.010806169996421018	0.01136482183183241	-0.26518959006386744
77.68	0.017188973610667967	0.01783684550232276	-0.34072121969267144
77.72	0.020998272575422163	0.022548327544631694	-0.3909616757334433
77.76	0.025040053727686314	0.02703921620519439	-0.4373511037939135
77.8	0.030535076511276266	0.031008302820474305	-0.4761759864567079
77.84	0.03655257258998661	0.0378332514106804	-0.5515057888182877
77.88	0.03880810189918742	0.039241505673951314	-0.5554021240165827
77.92	0.044103348405450174	0.04246104189599904	-0.5828068832599467
77.96	0.04491660874825271	0.04460413205613304	-0.5961823894265041
78.0	0.04874196511149302	0.04848711889049817	-0.6240491019633154
78.04	0.052890657869849846	0.05142872715621268	-0.6473376956868577
78.08	0.053924600093305665	0.05419820404152477	-0.6686005413477254
78.12	0.0562102365746096	0.05646795348129665	-0.6833272763084963
78.16	0.05932821029826836	0.058672815386608304	-0.6977088582196345
78.2	0.06209924066197894	0.060729993640170066	-0.7105149016193124
78.24	0.06322700074093814	0.06259719365292539	-0.721179867282089
78.28	0.0659328935464312	0.06445504683797595	-0.7322409790960336
78.32	0.06917929766484837	0.06622888454178227	-0.74299638646308
78.36	0.06739782252818062	0.06887976857946618	-0.7659525901546651
78.4	0.06906087300058024	0.070978109635096	-0.7826548092556642
78.44	0.0697127816258776	0.07044919807155474	-0.7645321270026528
78.48	0.06947239707487646	0.0712236671123878	-0.7648291479725309
78.52	0.07345190927627322	0.07193273911211212	-0.7652560720867498
78.56	0.07436543592653741	0.07414909062458148	-0.7868637052945608
78.6	0.07607793502434969	0.07527379828815353	-0.7936359482762612
78.64	0.07572175501636395	0.07502550320929632	-0.7821447198404847
78.68	0.0737945141955838	0.07823426578431739	-0.8199757788303899
78.72	0.07781483363245896	0.07799715505949653	-0.8105510671986842
78.76	0.07613834161427974	0.07747607339208645	-0.7970941809002277
78.8	0.07656590405205639	0.07739482594983046	-0.7906434620802507
78.84	0.0806808854584781	0.07690778163805341	-0.7789929369054924
78.88	0.0779427728770769	0.07820824933809192	-0.7928008474699517
78.92	0.07864890284974696	0.08076002955406487	-0.8254322140325172
78.96	0.08016245492602325	0.08074360472353086	-0.8214289999706921
79.0	0.07978743138142354	0.08063488873002127	-3.0
79.04	0.08003365595546914	0.07887049559080742	-3.0
79.08	0.07643875652057609	0.0757668409573538	-1.2520758543112036
79.12	0.0700926466179054	0.06808920814753898	-0.9475719421963422
79.16	0.06403676506818876	0.06604989616565887	-0.8817037728218731
79.2	0.059496249255002985	0.05898561018595227	-0.7284703142810844
79.24	0.0529520889437098	0.05077128381983445	-0.5760454843951521
79.28	0.044570560714656406	0.046968933560244445	-0.5150053910297228
79.32	0.03853510164881756	0.03707268799468874	-0.35626502637668
79.36	0.03282886015396055	0.032795773736459095	-0.2963826069117568
79.4	0.025218278407040575	0.026363620856019038	-0.20515506135702122
79.44	0.019150747794666145	0.019068977309127894	-0.10436098179431497
79.48	0.011472226052473063	0.012819965971500735	-0.022517343834143055
79.52	0.0060617124306395695	0.00651226268075446	0.05762798375331091
79.56	0.00022211659079344255	0.0014004558462827978	0.11880266441469889
79.6	-0.006253695037342244	-0.004928321148490952	0.19571875822004525
79.64	-0.010495965169802914	-0.009134043299358536	0.24148071926043801
79.68	-0.015044534522272616	-0.0177749991383051	0.3465595052523618
79.72	-0.021924799408716677	-0.02167657380467965	0.38584989358606414
79.76	-0.026595819565528114	-0.025639877195838864	0.4253009982222622
79.8	-0.03036042707009668	-0.02860245368695903	0.4508419439667444
79.84	-0.03497307886879314	-0.033943946723982946	0.5071721996522305
79.88	-0.03987404994217403	-0.03872885020143288	0.5552818523932466
79.92	-0.04145660246271143	-0.04187354557589455	0.5815453703798994
79.96	-0.04451275265309596	-0.04622008141730895	0.6230149826960916
80.0	-0.0506904271247282	-0.04829953724877119	3.0
80.04	-0.05109554951556308	-0.048809747322816954	3.0
80.08	-0.04761622913903937	-0.04718470902582961	0.800181840863134
80.12	-0.04480251909952081	-0.043720259591484005	0.6384993331594284
80.16	-0.041426021825483356	-0.03889074227503775	0.5109165767461228
80.2	-0.0362170832887859	-0.0370490078322656	0.47016348304885547
80.24	-0.03067798156463468	-0.03308803499326261	0.3949478585353816
80.28	-0.024547847560132598	-0.027062150042042807	0.29111605080162306
80.32	-0.024079935915719268	-0.02214303587370764	0.21474414176054246
80.36	-0.019223232057493215	-0.019120536327324827	0.17251039936409818
80.4	-0.015118901572612085	-0.013661355739285699	0.09355881344110628
80.44	-0.011421315742597199	-0.009932147097709326	0.04416816255623246
80.48	-0.004084729306814758	-0.006080830400380866	-0.005197353523659132
80.52	-0.0009246216708905417	-0.002145444910404906	-0.05424623916359117
80.56	0.00211653360850859	0.002219500187658814	-0.10826065126188666
80.6	0.009004961238565937	0.007586647454942314	-0.17531976761949686
80.64	0.009815640980730391	0.010225950353896163	-0.2025462991805096
80.68	0.013237643336637803	0.015363417805524592	-0.26369709762357374
80.72	0.016842743857417488	0.017038533276410934	-0.27646598207400075
80.76	0.020195885687943727	0.02266689500095958	-0.34236271339237234
80.8	0.023634463489432867	0.02414982755764126	-0.3516355540905831
80.84	0.02731822590978472	0.027779971842831694	-0.38943354620300674
80.88	0.030845932066436797	0.0298139723244742	-0.40550969698144
80.92	0.033131277019042386	0.031638458846109656	-0.41856954681197855
80.96	0.03514290128572513	0.03613503141315962	-0.46690666170399275
81.0	0.037146363792719704	0.037691856342555785	-3.0
81.04	0.03644782725814447	0.0371497127548095	-0.9477171318669269
81.08	0.03449144197861989	0.035933826920272915	-0.6043197720018245
81.12	0.03363161075233718	0.03212210531272217	-0.4599912718481587
81.16	0.02985438087272559	0.028780003939756247	-0.3769936207678555
81.2	0.026701067693948703	0.025757129605888305	-0.31602073566644373
81.24	0.024899630507656707	0.023009550746517102	-0.2667338718885852
81.28	0.021662490549197555	0.019694920108545885	-0.21180345617399965
81.32	0.01531319596563086	0.01775428503578054	-0.18343279251391298
81.36	0.01427007505366553	0.01229083882905126	-0.1002080322381107
81.4	0.011622857814038863	0.01031344022856081	-0.07471906934363348
81.44	0.007114575503773723	0.00782984537316093	-0.042498794007573615
81.48	0.005297915182289046	0.00702627737760857	-0.03686470904261396
81.52	0.0015429503999242417	0.00014021500398763136	0.0590730907041177
81.56	-0.002457202558598338	-0.0024625037251940424	0.08974757874476724
81.6	-0.006167179057566293	-0.005164710474343046	0.12105389326105631
81.64	-0.007710312840863626	-0.00785117757763841	0.1513017670073924
81.68	-0.009651556354686673	-0.010805888218438317	0.18484912215866722
81.72	-0.012285905925061355	-0.014582835897883248	0.22896325498971226
81.76	-0.015598696266580349	-0.016943903154527765	0.2530314826678648
81.8	-0.017552795820681866	-0.018612638685236892	0.2674299584635329
81.84	-0.019910756542780773	-0.02156877044162123	0.29898001709869293
81.88	-0.022397993005177814	-0.02241539758359045	0.3020766073951404
81.92	-0.025182081606179758	-0.024798740695342176	0.32578360100955206
81.96	-0.02617464276270713	-0.025315519082342235	0.32438249654809637
82.0	-0.028106120761698647	-0.029011457948312003	3.0
82.04	-0.029011017138346584	-0.02918355424656771	0.8437713834970744
82.08	-0.025455208658260217	-0.025540469575971322	0.44928623649725097
82.12	-0.019864595530689266	-0.020654685402802242	0.30072475755441985
82.16	-0.019938164998151865	-0.01973501483007972	0.2777947346822316
82.2	-0.0161634604440651	-0.01614913260319809	0.20800131144139655
82.24	-0.012080896969054473	-0.012721796943585688	0.1487666162527148
82.28	-0.008246352502638271	-0.0084902697588498	0.08091313875235073
82.32	-0.005168937918275857	-0.006712957750307436	0.0587519058664121
82.36	-0.0022126156339752996	-0.00039746049092568105	-0.03548833950866381
82.4	0.0015063061928973916	0.0014391212634133174	-0.05556229242816002
82.44	0.005781058209126765	0.004747902159257267	-0.09740171139986487
82.48	0.008230095205489786	0.006940817371472006	-0.12127284621495704
82.52	0.013339659425213153	0.01070534188889068	-0.1681534026981737
82.56	0.015714970147381987	0.01624962692870574	-0.23924463005110752
82.6	0.01832684337131654	0.017331343344574677	-0.24431323213461198
82.64	0.02083253423892799	0.018253066730254133	-0.24701245897440316
82.68	0.021566493113005562	0.022579403223974902	-0.29909985427856967
82.72	0.025532506888327033	0.02424426468969046	-0.31232612892073774
82.76	0.027758118938051034	0.028088788069531613	-0.35650137970245765
82.8	0.030850605122141713	0.0298823016917033	-0.3707689119228057
82.84	0.033706817871836416	0.03302399619804351	-0.4042258027907586
82.88	0.0346458129531841	0.03324362156215056	-0.3961818633528118
82.92	0.03818077477294288	0.0363698708239364	-0.4298949413194961
82.96	0.03776796562202285	0.03879506655925038	-0.4530923726498379
83.0	0.04059832660363096	0.04066746985896007	-3.0
83.04	0.040002689037955806	0.039416055535673865	-0.9341505402995516
83.08	0.037634665342379914	0.03763232374647153	-0.6307552979844662
83.12	0.03400544807464587	0.034490651725111336	-0.5033367294892077
83.16	0.03168447017208629	0.03104798971296611	-0.4151124137952813
83.2	0.028765143162974842	0.029001449953875765	-0.3722268955892023
83.24	0.02379866324144523	0.023187530577077422	-0.26390442317643803
83.28	0.020311881982652564	0.02053793784029039	-0.22215507572575
83.32	0.015827290396248177	0.016642578295328024	-0.16224028365640208
83.36	0.01267808245427074	0.0116409826791335	-0.08766337346174424
83.4	0.00899731812802497	0.007982771518483037	-0.037897288327025436
83.44	0.004417888848750876	0.004796594771694264	0.003009076331936811
83.48	0.0018022665024293512	0.000663467400523314	0.05675839822287365
83.52	-0.0031129838197653604	-0.0028919707915270095	0.10045152670058677
83.56	-0.007411139928460015	-0.005736306280879576	0.13272206885071647
83.6	-0.012086350348815056	-0.010811102580304908	0.1958414284446306
83.64	-0.01058776700633958	-0.01122693932002099	0.19203264841480205
83.68	-0.013919246186895013	-0.015734115682437474	0.2458400314298821
83.72	-0.019570894085432968	-0.01746088227866186	0.2599661169351375
83.76	-0.02319897911662346	-0.01976019122593686	0.28181852704521226
83.8	-0.02446557107875371	-0.02405882186247943	0.33075600210993805
83.84	-0.026967466658065497	-0.026800289571623788	0.3579515231032335
83.88	-0.029000972356331527	-0.030761814880827507	0.4010584781985784
83.92	-0.03156828277889207	-0.0316804199705252	0.4030080734368724
83.96	-0.03182224180444856	-0.03329034408043152	0.4142385190543205
84.0	-0.034934265040992896	-0.03584623509630241	0.4451105148726917
84.04	-0.035715924968236175	-0.03842519495889111	0.46919996718937274
84.08	-0.03814141610674383	-0.03847247745066097	0.4601185037483768
84.12	-0.041665781478924975	-0.03941759086345827	0.462847394468791
84.16	-0.04253815727769768	-0.03939167372654602	0.4526015866272335
84.2	-0.04264891659688339	-0.04365908850848417	0.5005164943862015
84.24	-0.04416102241150518	-0.04254923756141202	0.476245402211517
84.28	-0.04502123009137852	-0.04636262376082954	0.5191206546624674
84.32	-0.04701300641673019	-0.04658694456864428	0.5140375589699833
84.36	-0.04863353976669988	-0.04692857482016045	0.5106498697946646
84.4	-0.048350712317943995	-0.046820792580968607	0.501555767555371
84.44	-0.04815553775124044	-0.04780436581049755	0.5081048095650447
84.48	-0.04830625454997925	-0.05004683597185302	0.532892391103509
84.52	-0.05058422940809671	-0.048886064965329844	0.5103991006352127
84.56	-0.05062596624778842	-0.050396120262663345	0.5262051700853032
84.6	-0.051696896329224605	-0.050383382770312686	0.5206126266225803
84.64	-0.052641268351942716	-0.05051853298797813	0.5173277324103429
84.68	-0.053241832366618454	-0.05378061068101989	0.5595406203494839
84.72	-0.05332347452662519	-0.05221602227851859	0.5333223441614869
84.76	-0.05292410476352119	-0.052039844214133914	0.5265362189014793
84.8	-0.0533705989646527	-0.0535892795361353	0.5456547437296404
84.84	-0.05348457752203273	-0.05349134835989567	0.5417727150367746
84.88	-0.054068461823985614	-0.05470301268194448	0.5563988657391876
84.92	-0.05571508359367458	-0.05560497362008595	0.5669530947523116
84.96	-0.05409531539423114	-0.054371564204494176	0.5463966906126174
85.0	-0.05460982573399645	-0.05498171775112686	2.9631948658091387
85.04	-0.05183230365452956	-0.05250614499267865	1.0288745468374465
85.08	-0.05039270717085798	-0.05075836407072185	0.8048765958010762
85.12	-0.04679994998343636	-0.04710153825531784	0.6648889089500285
85.16	-0.04295959330737919	-0.04169101601425199	0.5340635694043478
85.2	-0.03758696634266549	-0.03714288959826948	0.4438486903436625
85.24	-0.03444842484851731	-0.034159713525823684	0.3915772000943989
85.28	-0.028091645232202294	-0.028560832999868484	0.29856231688776536
85.32	-0.02351000821971015	-0.023000187576946825	0.21309448765876837
85.36	-0.020105550153189433	-0.018791934711763516	0.15330318549750643
85.4	-0.014077497314017423	-0.014617795962277599	0.09615522402681909
85.44	-0.012130530097146448	-0.010003768207253724	0.03453634419777574
85.48	-0.0029298414046211164	-0.005824138682500301	-0.0190577355140924
85.52	-0.001445132739878662	-0.0005495534544808695	-0.08650518493383896
85.56	0.002412653663281196	0.003240225138437126	-0.13145324325558283
85.6	0.00713897649993799	0.0074659831197722475	-0.18136546464380499
85.64	0.011891263989604614	0.010495314939676963	-0.21386110908909206
85.68	0.016105663113658134	0.014504475650818563	-0.258863346535684
85.72	0.017704741569660735	0.016927359174091775	-0.28177145759994127
85.76	0.022422000581082773	0.021168531715053313	-0.32847147364674634
85.8	0.024260789850998072	0.024878309642212118	-0.3673881812338595
85.84	0.02890345097651552	0.029193785961128153	-0.41351512217736097
85.88	0.030516068446984377	0.030325691115634854	-0.41768781765620755
85.92	0.033492889161011764	0.031395858596454	-0.4211240234145508
85.96	0.035310183363315165	0.03499983584971649	-0.457031139973047
86.0	0.039341300292828396	0.037956030864576974	-0.4576852278698631
86.04	0.039555784529443146	0.03923209078766221	-0.46358640033340137
86.08	0.042981386765110166	0.042012463512936374	-0.49124231831229537
86.12	0.04245589903511894	0.043545217493944625	-0.501122745277474
86.16	0.04509436083696498	0.04625431382376019	-0.5282654868024359
86.2	0.047311377167068	0.0469370027714648	-0.5272084062344575
86.24	0.048300602057684765	0.04874427372796209	-0.5423316668245874
86.28	0.04939184181339204	0.05080541082689123	-0.5613189396675402
86.32	0.05235589575468212	0.05370837250299355	-0.5925857272136419
86.36	0.055048945647639395	0.05553988584876493	-0.6088313451048393
86.4	0.05566023052436841	0.0550487881641575	-0.5922140773272808
86.44	0.05821179932701978	0.0549461709898681	-0.5818125710047397
86.48	0.057604507957538964	0.05739544866195344	-0.6084656636501968
86.52	0.05984067938217418	0.05933642547978465	-0.6286959940865025
86.56	0.060038205964255895	0.059195798527863795	-0.6185859561070721
86.6	0.06028262821694326	0.060915476388662904	-0.6368472344802427
86.64	0.061508484428318466	0.06059182641154256	-0.6260203766465651
86.68	0.06009114795512886	0.06081167246940244	-0.6228562296612274
86.72	0.06134288402590692	0.06485162772978331	-0.6764629674990452
86.76	0.06303743258965214	0.06497933666820403	-0.6727253063463259
86.8	0.06548439219180016	0.06649220621624298	-0.6890108093354428
86.84	0.06499202434585036	0.06429088742195262	-0.6517420220396559
86.88	0.06517216329738224	0.06631572204600136	-0.67732101694072
86.92	0.06651795155476159	0.06768257069400194	-0.692972941403859
86.96	0.06826745910749282	0.06836992291590013	-0.6987525670193975
87.0	0.06967644614920462	0.06908153482810808	-0.7236087956294934
87.04	0.06996922744180005	0.06963808326166075	-0.7248031218378248
87.08	0.07057665303921426	0.07007509702259444	-0.7252946318628819
87.12	0.07002932662106276	0.06917255420638238	-0.7072212772223949
87.16	0.0723588333544224	0.07174343296563689	-0.7386046196711948
87.2	0.07210050900063313	0.0723591419228008	-0.7425919143691289
87.24	0.07032070190568447	0.07212908968959521	-0.7352333918130665
87.28	0.07238756768360546	0.07104715507709541	-0.7167669731854787
87.32	0.07220810311536395	0.07411848368009837	-0.7572952377595978
87.36	0.07392459381075661	0.07311144734404741	-0.7401362366927522
87.4	0.07289077083837997	0.07495310321287019	-0.7631445500679561
87.44	0.07331031030920722	0.0739161569385083	-0.7459218580535953
87.48	0.07404016750347166	0.07509107391786059	-0.7601363344116034
87.52	0.07298998884147612	0.07426016149643122	-0.7458277060374545
87.56	0.07662574244119723	0.07466625381928864	-0.7500878576366574
87.6	0.07695442394861556	0.07550141689683747	-0.7597050561678689
87.64	0.07482149371371118	0.07560449348595513	-0.7591929439247469
87.68	0.0769048563186033	0.07704493567769513	-0.7781924263238515
87.72	0.07758692524372142	0.07738912691602898	-0.780460348676483
87.76	0.0765945777861594	0.07550527845384387	-0.7514615477513349
87.8	0.0765138114729592	0.07678866402019562	-0.768450367116813
87.84	0.0774180989840872	0.0757783921197018	-0.7530567920976114
87.88	0.07850038430371956	0.07824002142079083	-0.7872512631585611
87.92	0.07625117259225132	0.07842028177165798	-0.7875984780632557
87.96	0.08062740202306216	0.07970114214815772	-0.8042999047516357
88.0	0.0776846515614397	0.07830862778216557	-0.7937084891004789
88.04	0.07985043441563999	0.07836352277532413	-0.79213407275363
88.08	0.07994702447437924	0.08045971516292731	-0.8184688346649652
88.12	0.08236642471954098	0.07877490382556532	-0.792436150073175
88.16	0.07959972232706673	0.08143413437363041	-0.8267524687451311
88.2	0.07967706332972403	0.08063064509310928	-0.8138093329248772
88.24	0.0811769377264742	0.07973142032646159	-0.7999511200679312
88.28	0.07999634194774849	0.0810284435510104	-0.8161891003358439
88.32	0.07901356307109267	0.07956875051668372	-0.7947291691629175
88.36	0.08168843417163221	0.07975074246653865	-0.7970921017434587
88.4	0.08074535811454547	0.08071424973437592	-0.8093958761468756
88.44	0.0810010898912364	0.08138144713642605	-0.8174447903799713
88.48	0.08048740113668171	0.08181907090532968	-0.8224253664413381
88.52	0.08250800959188048	0.08138232849845504	-0.8157419263677193
88.56	0.08104867178041086	0.0815064682690062	-0.8157621681065099
88.6	0.08144925304004345	0.08175269480187114	-0.8183628160958825
88.64	0.08186607763140823	0.07988990279204958	-0.7920808111318621
88.68	0.08183489813193731	0.0817776869344783	-0.8184235783646048
88.72	0.08105208822119657	0.0833967861058746	-0.8401342878409295
88.76	0.08167513871765511	0.08136140393273689	-0.8113626604643676
88.8	0.08025013789900257	0.08214250118670734	-0.8220570645775656
88.84	0.08167542972762688	0.08159134414490068	-0.813806886409496
88.88	0.08166873600540053	0.08178761451051472	-0.8161594406135265
88.92	0.08121758446119613	0.08040250781027582	-0.796122217760934
88.96	0.08216998655891596	0.08227390553659068	-0.821852049732499
89.0	0.08221423701811771	0.08187596866735986	-0.805316352780812
89.04	0.08223340600418572	0.0816334107678038	-0.8033418920360109
89.08	0.08389098626405188	0.08386825167694535	-0.8359950556517894
89.12	0.08355652892634273	0.08339055395847962	-0.8286449574667785
89.16	0.08322525794483408	0.08131850198528857	-0.7985915631746607
89.2	0.0834761603718961	0.08561429153069706	-0.8600099600448115
89.24	0.08348769680161996	0.08318010777703978	-0.8251633164627457
89.28	0.08350292245763766	0.08425223035890635	-0.8397583389306504
89.32	0.08529864426250865	0.08231008439401331	-0.8117101262244457
89.36	0.08479813979070058	0.08445553962800084	-0.8421517268249694
89.4	0.0839067431302696	0.08484127396228888	-0.8467019393082715
89.44	0.08514686155332865	0.0848660727158603	-0.846234681613149
89.48	0.08587730375632402	0.08466751521959705	-0.8428463078127582
89.52	0.0850962092052896	0.08633550146237338	-0.8651873987461958
89.56	0.08610729902883794	0.08687480656796795	-0.8712486356067295
89.6	0.08605846628732815	0.08760650180475182	-0.8805937962250905
89.64	0.08625744073236767	0.08530170136528158	-0.8473020871090728
89.68	0.08548090895698313	0.08692676208558374	-0.8693655881068043
89.72	0.0867946193396397	0.08574214629663697	-0.8523181210948145
89.76	0.08768180938752008	0.08682270928760419	-0.8665366200879507
89.8	0.08728125908816659	0.0883192376125767	-0.886967547564911
89.84	0.087808200642445	0.08883963929667275	-0.89341126794851
89.88	0.09115507442337346	0.08808424900765893	-0.8815627140855522
89.92	0.08906634842457287	0.08738949630483143	-0.8709095913261446
89.96	0.08749946511251668	0.08857383615519052	-0.8867489660603418
90.0	0.08943715355193131	0.08957110563862057	-3.0
90.04	0.08543920078894027	0.08741206791560757	-3.0
90.08	0.08265634785191443	0.08262494264472149	-1.3752218439153676
90.12	0.07579858353237484	0.0784464042932726	-1.1425674273584798
90.16	0.07186145298049877	0.07301432025621828	-0.9818603463157345
90.2	0.06264214766159215	0.06444576168772127	-0.7942911529142025
90.24	0.0589126814173062	0.059191203830501284	-0.6962288112223112
90.28	0.05013199365767602	0.04913077794402599	-0.5222341422325272
90.32	0.04162154674459628	0.04242375870820258	-0.41807427836045097
90.36	0.03587449932924368	0.035714518447525795	-0.3194456726654513
90.4	0.028810667084598198	0.025880276513518125	-0.1769515071494956
90.44	0.019790983879276195	0.021748628673633363	-0.12585260318071256
90.48	0.013963425007644477	0.013650827848298547	-0.017665275059169705
90.52	0.006983786209488187	0.00608252599626813	0.07960717341537249
90.56	-0.0005918612930780655	0.0027816918773780493	0.11387881372627051
90.6	-0.004856286520496265	-0.0056481949786495395	0.21912235498445476
90.64	-0.011869589420985555	-0.009738029419528886	0.2622366325010499
90.68	-0.016362629175052344	-0.017829227688332432	0.3588135437373059
90.72	-0.019942387514465396	-0.021482416282520445	0.39404027349338655
90.76	-0.027947144629197413	-0.026500927016473625	0.4467853284989052
90.8	-0.033932792107919454	-0.03356959063226909	0.5253446362183141
90.84	-0.03585545655526167	-0.03589858896792655	0.5408827620338239
90.88	-0.04075146220400313	-0.040938033200831205	0.5913836694579273
90.92	-0.04639803123560363	-0.045392192352582905	0.6335288710501397
90.96	-0.04951341261516768	-0.04844079495820824	0.6573279784809114
91.0	-0.051193853328157964	-0.05150744138810295	3.0
91.04	-0.053912319343680626	-0.05410225218774287	3.0
91.08	-0.05107954771314106	-0.052174804839808624	0.8947849667158287
91.12	-0.04947947025072298	-0.04877645881349447	0.7194363471723619
91.16	-0.04471681763107624	-0.044349307022746004	0.5941504639235422
91.2	-0.039796793068184205	-0.04092862945063388	0.51900475487931
91.24	-0.033414328957396724	-0.0353199306908106	0.4123071763977286
91.28	-0.031310762861617436	-0.03243905907234379	0.3656097234022955
91.32	-0.02602163450644546	-0.024885702126320047	0.2421260549884856
91.36	-0.02144025521469653	-0.020530143512028698	0.17852804170195746
91.4	-0.01685940347466874	-0.01428985550093107	0.08876860756861227
91.44	-0.01305212799033919	-0.01043627676375718	0.03864954669987419
91.48	-0.00843720669908721	-0.005723535157696028	-0.022936367243124423
91.52	-0.003018850377166849	-0.0040290157470375615	-0.03871715076635773
91.56	0.0023609336111394016	0.004051904499394779	-0.14573428612194128
91.6	0.005558154456872678	0.004510506292621372	-0.14246893438352792
91.64	0.009398282679710315	0.009918754730674606	-0.2083314539750667
91.68	0.013129285540769515	0.014971329829777072	-0.2676165815834679
91.72	0.016049871962969614	0.01768636610829264	-0.2941704044937783
91.76	0.01964093189167348	0.022066786195633976	-0.34274257906510996
91.8	0.02235726570425553	0.023847792856095635	-0.3559442832126223
91.84	0.026394695497535703	0.026423285511249135	-0.3794839145442337
91.88	0.029178509729255217	0.03081976061453823	-0.42659383651484983
91.92	0.03326339915595341	0.032361268920327986	-0.4356630228725695
91.96	0.03412032694640509	0.03515657039394125	-0.46110070581942786
92.0	0.03742215972880662	0.03616649415348543	-0.44793970519898707
92.04	0.039140294916270565	0.040031522916909514	-0.48882523875059647
92.08	0.04248836229193386	0.04146067925879306	-0.4966386909624134
92.12	0.04493690288705867	0.04365480237648644	-0.5148188280405286
92.16	0.045929653903696056	0.045994604530485365	-0.5354685221481645
92.2	0.047601895231075816	0.04778991995479731	-0.5487066467275206
92.24	0.04885475437579482	0.04788829826096199	-0.5390906636723649
92.28	0.04958860508437952	0.05098660916488636	-0.5715265983475426
92.32	0.05205557309056351	0.05314895277270964	-0.5912736330813821
92.36	0.053614515705879794	0.053673617024414935	-0.5884482541884992
92.4	0.055329895572879734	0.05362475317749011	-0.5781455185914481
92.44	0.05491526275786105	0.054130617763927726	-0.5761856149871711
92.48	0.05748831544947891	0.056999202846481176	-0.6090963574297348
92.52	0.05878891697042056	0.05683161129259374	-0.5982631284169955
92.56	0.05771281588122806	0.05737542737118641	-0.5979082557212472
92.6	0.05848715288142368	0.05992208097665346	-0.6282767302995254
92.64	0.05810269435716637	0.060099265685599076	-0.6245581169226249
92.68	0.0608325038823928	0.05922891970279222	-0.6061347636139516
92.72	0.06365624899720075	0.0608719582186373	-0.6248735513040771
92.76	0.06272804875452329	0.06152756945577573	-0.6289619603097911
92.8	0.06170147088747183	0.06353679864396532	-0.6533633573000373
92.84	0.06340836061783427	0.06259286713356993	-0.635651297512279
92.88	0.06432393691912638	0.06474264275558479	-0.6629179749205534
92.92	0.06481680688537345	0.06521231576085987	-0.6647926612680237
92.96	0.06642339662532351	0.06449699638128589	-0.6505065139148307
93.0	0.0659092945164108	0.06609505201230352	-3.0
93.04	0.06443447414945452	0.06450558563128607	-2.999999999999993
93.08	0.060921926056752944	0.06084468681408972	-0.9796124205514403
93.12	0.05746977252587505	0.05653957912432858	-0.8081635836846388
93.16	0.05007438851820425	0.051063178765752795	-0.6689753232648812
93.2	0.04270217004823209	0.04601377480918147	-0.5659359397597044
93.24	0.03931442254590906	0.03823548112758793	-0.42565909655336753
93.28	0.032850056718795505	0.031681168643281174	-0.3197347949508753
93.32	0.02632330476581657	0.026653754134419616	-0.2453273954848143
93.36	0.01929241979155536	0.021722670556900078	-0.17603307439608784
93.4	0.01618347701184634	0.014368671066732416	-0.07218088244316334
93.44	0.00958999856004339	0.007586554355538362	0.019094001825301632
93.48	0.0035598812616844306	0.0052088446826429845	0.042438246805417634
93.52	-0.0011172475645222564	-0.001776974089599752	0.13233862921873651
93.56	-0.006594697724410293	-0.008313528869046323	0.2133643708032693
93.6	-0.011781896396216794	-0.011977330283436147	0.2518525327618022
93.64	-0.015840384898784202	-0.014512890667190033	0.2738391125506112
93.68	-0.022127895684864996	-0.022587287185911464	0.37229584272537153
93.72	-0.024576181521120552	-0.024250699564015186	0.3809083272699496
93.76	-0.027696928011204915	-0.0290656450485419	0.43230327589235173
93.8	-0.0357241452451208	-0.03408196248373171	0.48565717796217456
93.84	-0.037943339196909114	-0.03705167298628115	0.5106722728919522
93.88	-0.040282810962041594	-0.04143326417470806	0.554322769757178
93.92	-0.04551852732455374	-0.04356872747204575	0.5677338074667446
93.96	-0.04803557275393201	-0.04715818113719236	0.6001635082132282
94.0	-0.050932385294792486	-0.050836133720828444	3.0
94.04	-0.05084742612495367	-0.05091159406490784	3.0
94.08	-0.04848193429057372	-0.0477359850429866	0.7827562084126818
94.12	-0.04438735393531369	-0.045194156193175496	0.6577375214471584
94.16	-0.04234544830848341	-0.0409762625140401	0.5450182881415966
94.2	-0.03593441479097314	-0.038377035032603056	0.4875978690062919
94.24	-0.03313550013925909	-0.03254373098471767	0.37736141890697006
94.28	-0.02824173023658493	-0.029320390058251475	0.32507642920824686
94.32	-0.020992691349267796	-0.02403077748883799	0.24068258839526813
94.36	-0.019700330749989274	-0.017548679447832054	0.14286271149455487
94.4	-0.012757241865561429	-0.013891458602637638	0.09380099178118328
94.44	-0.009352546458116277	-0.008735617739740532	0.02358594409152026
94.48	-0.003911778364133225	-0.0056633984996896465	-0.013375333034211678
94.52	-0.0013734209052893025	-0.0016909108032788624	-0.06261458825096256
94.56	0.0025096698369977757	0.00311532800205271	-0.12253048568014613
94.6	0.0076339844155703385	0.007889641633060168	-0.18045372560171735
94.64	0.011118550882441165	0.013017703284733468	-0.2419320611692335
94.68	0.016893843677258356	0.013400697115105331	-0.23654443774375267
94.72	0.01807682866359291	0.01944868942347741	-0.3087755012228186
94.76	0.022414899181010656	0.022191641923906612	-0.3349899990467673
94.8	0.028774612097129584	0.024494337283478756	-0.3549785969412653
94.84	0.02972124469885934	0.02958791517037333	-0.41174467288027294
94.88	0.03234437311252348	0.033921661109382564	-0.45757307537698466
94.92	0.03630303993522679	0.034192134234627886	-0.449299090185697
94.96	0.03534747454497619	0.03771173164764811	-0.4840522535985414
95.0	0.04096935293642418	0.03952737512650061	-0.492303960397944
95.04	0.04245778276700274	0.040182854293233254	-0.4889236860283077
95.08	0.0436782187699213	0.04363234696619485	-0.5233980686334867
95.12	0.047034005649525486	0.04506203224210384	-0.5307289413512208
95.16	0.04746929081394289	0.0482783808979689	-0.5625922943165911
95.2	0.04931636539897749	0.048697920538962866	-0.5565675971728439
95.24	0.05075821756165374	0.05081342456234252	-0.5745944155761684
95.28	0.051800211308295645	0.05164767382111521	-0.5753275713237365
95.32	0.05260062268040707	0.051345510051460874	-0.5610604762831102
95.36	0.05466663394991957	0.056089594964684145	-0.617569537504945
95.4	0.0556506432417509	0.05442537612975319	-0.5852515127940165
95.44	0.05688964647963458	0.05702648406683815	-0.6129642143355021
95.48	0.056892215219634376	0.05681775061298401	-0.6019013695026523
95.52	0.05977902176707948	0.05860870344969255	-0.6194540379785209
95.56	0.06014406754076742	0.06020854501775983	-0.6347591071685876
95.6	0.05959668051306517	0.061926102593525024	-0.6522585279589528
95.64	0.060073409412633304	0.06148082179895177	-0.6397836009298317
95.68	0.06185668809519878	0.062436679151820204	-0.647795441766327
95.72	0.06253938460691687	0.061181220882347086	-0.624487598900874
95.76	0.06349257956132319	0.06413341808092757	-0.662013483017919
95.8	0.06331528783701404	0.0633625582971528	-0.6461370313726675
95.84	0.06484592307152694	0.06393271179067204	-0.6504365612390934
95.88	0.06708355463358415	0.06509154994544263	-0.663160156149754
95.92	0.06364961898636581	0.06679468155440904	-0.683628696127883
95.96	0.0654777413861118	0.06711429581092132	-0.6853436328745559
96.0	0.06615552711902019	0.065741902021864	-3.0
96.04	0.06670659649046286	0.06600191704618825	-2.824534789427979
96.08	0.06452988960866911	0.060731689396328004	-0.9413204606745253
96.12	0.05595691772029361	0.05469177116773826	-0.7437213191414855
96.16	0.053721700975216155	0.05251709646902959	-0.6872975412692881
96.2	0.04669409293174079	0.045729675386540956	-0.5483085651242448
96.24	0.040282845163920056	0.04137257457247649	-0.47260512424329804
96.28	0.0342530424575417	0.03507299872975828	-0.36888163385008
96.32	0.0314839119111707	0.028661322289498154	-0.27008433905479734
96.36	0.023165764981865986	0.02239088036712268	-0.178806835545533
96.4	0.016427195371502418	0.0160858124771665	-0.0911950390821552
96.44	0.010312614578859217	0.011240073613736738	-0.028644256242078114
96.48	0.006572747487143838	0.005532786098165597	0.044913986129394345
96.52	-7.539197041263332e-5	0.00046282341575840775	0.10680013926215892
96.56	-0.0047560800366156005	-0.005754390061107526	0.1835202208457929
96.6	-0.010137431295605428	-0.0091166337035403	0.2184504204049631
96.64	-0.01644411750579599	-0.01549319385316468	0.2945037336204841
96.68	-0.019559178217643473	-0.01994002948237416	0.3424160558864813
96.72	-0.02605259382403558	-0.024808157304983036	0.39522514576341905
96.76	-0.028882401217792793	-0.028966081609226983	0.4375011380026237
96.8	-0.03368615668224395	-0.03275103085499647	0.47395874790625925
96.84	-0.03692705215176317	-0.035835650533413616	0.5008128418530049
96.88	-0.039122237666643335	-0.041049514836831516	0.5555967591254642
96.92	-0.04415309919254907	-0.042840985140434336	0.564826050214279
96.96	-0.047203804994976485	-0.047157422600830945	0.6070751847403422
97.0	-0.04964939854163116	-0.04794433308186289	0.6155954582074621
97.04	-0.05382379922614578	-0.0525845571640865	0.6610169408205424
97.08	-0.05587579026761513	-0.05557565759943987	0.6850456575048662
97.12	-0.057906137259853795	-0.05612343180856689	0.6780340086287939
97.16	-0.06076832206168671	-0.05897995471068892	0.7011264876900212
97.2	-0.05997280955023412	-0.06071510333247613	0.710094572741947
97.24	-0.06338078095500628	-0.0615052875857316	0.707565999330753
97.28	-0.06463815899528962	-0.06350245043664024	0.7211904199125581
97.32	-0.06578168169544497	-0.0673100552934219	0.7584632162772822
97.36	-0.06680195511834981	-0.0680948370396528	0.7574083081404055
97.4	-0.06778789585343124	-0.06644838062802211	0.7252121936661755
97.44	-0.06754676710769258	-0.06803056395616544	0.736421547760866
97.48	-0.0693408304403476	-0.07046245381432717	0.759782526197534
97.52	-0.06965152862472732	-0.06955051359044241	0.7388235274822446
97.56	-0.07217617175743236	-0.0709952316496745	0.7504325449398337
97.6	-0.0727336334820301	-0.07140762365477431	0.748859205358416
97.64	-0.07114796302105754	-0.07121152126544913	0.7395695253957921
97.68	-0.07360266099652678	-0.07431393534710032	0.7762688262621138
97.72	-0.07185286939816657	-0.07308054542282874	0.7540544316625652
97.76	-0.07450041394653142	-0.07188400179918929	0.7328379760475672
97.8	-0.07512028596098703	-0.07431996688795828	0.7616869552709771
97.84	-0.07527272567532359	-0.0742334809145165	0.7565734410259637
97.88	-0.07127554422536739	-0.07485799147587466	0.7616171629221
97.92	-0.07370340890473137	-0.07379420166975299	0.7446946640997831
97.96	-0.07521407731597667	-0.07465262951953003	0.7543575477082243
98.0	-0.07686174492389317	-0.07478281100677739	0.7137846250097155
98.04	-0.07636361335642589	-0.07512577802511537	0.7230038921752069
98.08	-0.07582279121792393	-0.07539296821051931	0.7293503016126124
98.12	-0.07657528168982794	-0.07765862163276999	0.766304438087893
98.16	-0.07603881723313247	-0.07574361872508276	0.7366981521005158
98.2	-0.0744007255114401	-0.07816830196950798	0.7748265939817145
98.24	-0.07906644336560628	-0.0772493860257093	0.7612476395474843
98.28	-0.07842353087774784	-0.0804649731335833	0.8084622940997974
98.32	-0.0782513346227174	-0.07830381328816104	0.77432384983112
98.36	-0.07854624401441342	-0.07959538894423136	0.7932846734980714
98.4	-0.0783756432665796	-0.07781454585013334	0.7653901475311358
98.44	-0.08160648970849425	-0.07952342295695447	0.7903448761436351
98.48	-0.07888848353569047	-0.07964925983531664	0.7912525227269498
98.52	-0.07941192024888617	-0.07855415108110643	0.7735946629877972
98.56	-0.07890580475740439	-0.0808571262915577	0.8072532538183452
98.6	-0.08145052626078766	-0.08041057045025522	0.7993511302056433
98.64	-0.08286280481506729	-0.08130724000918123	0.8113898852615975
98.68	-0.08018085021680617	-0.08267431763379013	0.8300393300715854
98.72	-0.08223812301462459	-0.08267280620600807	0.8285337012395999
98.76	-0.08002046183197012	-0.08431235098012316	0.8508743310317044
98.8	-0.08182923337008746	-0.08257081902291698	0.8231776307570726
98.84	-0.08391171758901868	-0.08497253670013288	0.8572395831590356
98.88	-0.08388221025469156	-0.08298893112058996	0.8252629772096896
98.92	-0.08338496259977528	-0.08340276198189717	0.829560210884587
98.96	-0.08340372307586624	-0.08520344877930125	0.8545093125751464
99.0	-0.08596935793738593	-0.08554036435445687	3.0
99.04	-0.08360059537241564	-0.0835443635579875	3.0
99.08	-0.08034683846217475	-0.08286015853575741	1.4506321046003188
99.12	-0.0751592109082679	-0.07618930279031978	1.1105819452014831
99.16	-0.06913168971000921	-0.06932567407203394	0.918035644550065
99.2	-0.06157898891415718	-0.0629776797494054	0.7801712119645527
99.24	-0.0538911978875073	-0.05683550429367017	0.6648609184488934
99.28	-0.04849272635944036	-0.049986931375761386	0.5478282274705544
99.32	-0.04201115587306806	-0.04193658230056862	0.4193004503547231
99.36	-0.033198877715926625	-0.03414982248605765	0.30235742174452374
99.4	-0.028244523508520695	-0.02621385975897993	0.18909487594240626
99.44	-0.02042081541177646	-0.019153949365176594	0.09332559980209099
99.48	-0.013252043112400705	-0.012257034896342583	0.0032263021950589277
99.52	-0.007627152050878393	-0.00769135320012504	-0.050918004371055536
99.56	0.0014514902023370086	-0.0006675395032004422	-0.1387385171293225
99.6	0.004298219763476167	0.006191606070396396	-0.22193297489195363
99.64	0.011254587506153381	0.012350668604241513	-0.29364536981042155
99.68	0.018839084329693896	0.0188848874424547	-0.3688809465090215
99.72	0.023918017943920865	0.021881647868747932	-0.39529090441884973
99.76	0.029716704707188905	0.029893723042619762	-0.4873214169284167
99.8	0.032597666720416744	0.032206901336420214	-0.5033570141035585
99.84	0.03630655671157404	0.035102303981506836	-0.5267259693839971
99.88	0.04245588998931839	0.041798379856198414	-0.5986192338675999
99.92	0.044601390113159764	0.044976281854713175	-0.6243740966176998
99.96	0.04770164057557456	0.04962618340443215	-0.6687046348240777


==> result/latensafeset.dat <==
x y 
0.5882554309656207	0.05130378057650767
0.5899581863334944	0.0551555446764848
0.5903317776217903	0.05887939625807094
0.5893752710468507	0.06246602763165654
0.587091057376974	0.06590647408668915
0.583484845956739	0.06919213629878104
0.578565650436618	0.07231480182354183
0.5723457662435437	0.07526666562341233
0.5648407398487458	0.07804034957619387
0.556069329909669	0.08062892091651111
0.5460534603830991	0.08302590956411522
0.5348181657266884	0.0852253242957147
0.5223915283258496	0.0872216677199136
0.5088046083024171	0.089009950017827
0.49409136588051855	0.09058570141502952
0.47828857650370005	0.09194498335366363
0.4614357389154699	0.09308439833678309
0.44357497643301064	0.09400109842032595
0.42475093166082317	0.09469279233149153
0.40501065490746485	0.09515775119572911
0.3844034865842818	0.09539481285802406
0.36298093388007596	0.09540338478767993
0.3407965420199583	0.09518344555933674
0.317905760430171	0.0947355449065232
0.2943658041434001	0.09406080234760926
0.2702355107909903	0.09316090438759303
0.2455751935395085	0.09203810030271674
0.22044649033923866	0.09069519651844755
0.19491220986140578	0.08913554959487532
0.16903617450920821	0.08736305783706061
0.1428830608950479	0.08538215155130209
0.11651823818268174	0.08319778197167808
0.09000760469835649	0.08081540888453995
0.06341742321931196	0.07824098698188965
0.036814155351346904	0.07548095097775076
0.010264295409417328	0.07254219952473473
-0.016165795783521973	0.06943207797100187
-0.04241005676401391	0.06615836000071654
-0.0684028905473542	0.06272922820388509
-0.09407932858589062	0.05915325362414227
-0.11937519315655717	0.05543937433560591
-0.14422725777175907	0.05159687310234635
-0.168573405212663	0.047635354176310846
-0.19235278278989534	0.043564719291695295
-0.21550595444357368	0.03939514291576552
-0.2379750493025022	0.03513704681798801
-0.25970390633121226	0.030801074021033572
-0.2806382147033016	0.026398062198763676
-0.30072564955021763	0.02193901658768969
-0.3199160027461764	0.017435082479613336
-0.338161308402331	0.012897517364201194
-0.35541596275651266	0.008337662791123543
-0.371636838158886	0.003766916022086799
-0.38678339086861374	-0.000803298456385429
-0.40081776239209366	-0.005361557488218568
-0.41370487410947654	-0.0098964677997285
-0.4254125149529471	-0.014396694476872104
-0.4359114219176179	-0.01885098929662921
-0.44517535320380247	-0.023248218841702382
-0.4531811538078474	-0.027577392328261757
-0.45990881339758294	-0.031827689077180935
-0.46534151632773224	-0.03598848556009941
-0.46946568367026686	-0.04004938195271073
-0.47227100715465525	-0.0440002281289074
-0.47375047493317074	-0.047831149030809775
-0.47390038910685894	-0.051532569351268175
-0.4727203749683594	-0.05509523746714391
-0.4702133819384789	-0.058510248563548924
-0.4663856761941753	-0.06176906689124566
-0.4612468250063791	-0.0648635471015746
-0.4548096728267974	-0.06778595460558409
-0.4470903091834753	-0.07052898490647454
-0.4381080284653543	-0.07308578185703622
-0.42788528169634815	-0.07544995479644691
-0.41644762041947586	-0.0776155945235955
-0.40382363283131095	-0.07957728806700749
-0.39004487232637775	-0.08133013221445462
-0.3751457786300994	-0.08286974576843185
-0.359163591717418	-0.08419228049686948
-0.34213825873225373	-0.08529443075170916
-0.3241123341404473	-0.08617344173130259
-0.30513087336575806	-0.08682711636598081
-0.28524132017476883	-0.08725382080958434
-0.26449338809217865	-0.08745248852322753
-0.24293893614287956	-0.08742262294109039
-0.22063183923140317	-0.0871642987115746
-0.19762785348271672	-0.08667816151072127
-0.17398447688094731	-0.08596542642835721
-0.14976080555436772	-0.08502787493100304
-0.12501738606584975	-0.08386785040913478
-0.099816064077991	-0.082488252319928
-0.07421982977116631	-0.08089252894012491
-0.04829266040088119	-0.07908466874713839
-0.022099360387953407	-0.07706919044993547
0.004294600658792081	-0.07485113169461838
0.0308232515824476	-0.07243603647293274
0.057420284571558816	-0.06982994126517544
0.08401922089511901	-0.06703935995213782
0.11055357706477804	-0.06407126753379574
0.13695703100893727	-0.06093308269544245
0.16316358784338933	-0.05763264926483874
0.18910774482415948	-0.05417821660672858
0.2147246550702507	-0.050578419003723576
0.2399502896470771	-0.046842254075092855
0.2647215976054532	-0.04297906028740091
0.2889766635761309	-0.03899849361320453
0.312654862525978	-0.0349105033961501
0.33569701128898666	-0.030725307482796244
0.358045516493369	-0.026453366683318363
0.37964451851499054	-0.02210535862493141
0.40044003109733994	-0.017692151063382525
0.4203800762890554	-0.013224774719221424
0.4394148143617316	-0.008714395706744045
0.45749666838328723	-0.004172287624521537
0.47458044313551595	0.0003901966227247145
0.490623438078595	0.004961653200472464
0.5055855540801973	0.009530655848045981
0.5194293936424376	0.014085784438316746
0.532120354376143	0.01861565352207429
0.5436267154888037	0.02310894078571942
0.5539197170700348	0.027554415351151784
0.5629736319763757	0.0319409658471163
0.5707658301357473	0.03625762818184423
0.5772768351108499	0.0404936129475731
0.5824903727801116	0.044638332388446826
0.5863934120145171	0.048681426864391385
0.5889761972486443	0.05261279074481987


==> result/latenttraj.dat <==
t x y 
0.0	-2.2679658170363823e-6	4.597452939146186e-5
0.04	0.002001792109655173	0.012101079593778446
0.08	0.01204860223061632	0.015058973158618554
0.12	0.015253903693234122	0.01610125428773803
0.16	0.022990520284100528	0.01799486367560655
0.2	0.03052451202396595	0.019415630035014404
0.24	0.032216860100067385	0.019466761658249357
0.28	0.04340167928504335	0.02153302775816574
0.32	0.05520344176733506	0.02369392502080231
0.36	0.059273027267363554	0.02400503753823964
0.4	0.07405469914546278	0.026732622030597314
0.44	0.07603024052835636	0.02631937245239046
0.48	0.08182899891107583	0.026793342452477713
0.52	0.091368864772376	0.028117464463033197
0.56	0.0946600845738219	0.028080247574891214
0.6	0.09920125789144467	0.02825921576815414
0.64	0.10322427327255018	0.028362781821992
0.68	0.11302254120469672	0.029840380464201347
0.72	0.12171369826199749	0.03098876779750346
0.76	0.12748595369740603	0.03143457412469089
0.8	0.13758774934059476	0.03298561876225639
0.84	0.13445901124265633	0.03139268505570904
0.88	0.14994384007906192	0.03422047055162216
0.92	0.15977816539366368	0.03576014510691654
0.96	0.15563071572271847	0.03408753709868208
1.0	0.1543815841176102	0.03308114962653687
1.04	0.16501860601339918	0.03502633627207833
1.08	0.16660581636078997	0.034836005611537234
1.12	0.1712880042016862	0.035428441641442064
1.16	0.17257957856883344	0.03521125005555401
1.2	0.17910197757451948	0.036197880288769836
1.24	0.18550971084135606	0.03722931233120467
1.28	0.18239802673280442	0.03605449451051988
1.32	0.19361659974049839	0.03826775077238286
1.36	0.1932775582357737	0.03769541426193885
1.4	0.19292635267418923	0.03711913278437521
1.44	0.2007957918434534	0.03850007059934619
1.48	0.20475387844000859	0.03897724843130098
1.52	0.20329912898809677	0.03826134128582091
1.56	0.2110109730289122	0.03975359007619427
1.6	0.21613008894269903	0.04056666096283242
1.64	0.21498458400369758	0.03990718375610503
1.68	0.22200460277080006	0.04108963327996802
1.72	0.21924626152374158	0.040123221075513756
1.76	0.2331119188663812	0.04297718232825697
1.8	0.24089254902105828	0.04435873112319311
1.84	0.23579851953400371	0.042816669797868814
1.88	0.24495244653396442	0.04459729011841745
1.92	0.24883347718165844	0.04510661289987306
1.96	0.24898485690525088	0.044778974917861765
2.0	0.24206092647880506	0.04287228434392633
2.04	0.2435086927334956	0.009905041247559344
2.08	0.2325083688540774	0.0012981659246905086
2.12	0.2107284848204372	-0.005990787180151273
2.16	0.18851185440562215	-0.012088460721863363
2.2	0.16966672344860464	-0.01640593829572498
2.24	0.14554521196598422	-0.021329400458238203
2.28	0.12381754657832697	-0.025089436295825985
2.32	0.10602990971993181	-0.027523094815906955
2.36	0.08602803761737733	-0.03017545788022151
2.4	0.06043591465577857	-0.03382699096459927
2.44	0.0365555869818237	-0.03687388564083608
2.48	0.021782444875433887	-0.03757585127506763
2.52	-0.0019426032446495701	-0.04037474545265132
2.56	-0.02729867795014472	-0.043392125873777596
2.6	-0.035583588537552696	-0.04233278635779285
2.64	-0.06301915562961061	-0.04573699193877809
2.68	-0.07719055227490729	-0.045960950184992785
2.72	-0.09525988196427197	-0.04713843313947333
2.76	-0.12733143651819603	-0.05167494471053202
2.8	-0.12373493392735165	-0.04787768125868189
2.84	-0.1437043009075649	-0.049708386574778426
2.88	-0.15686409821489508	-0.050020203328101635
2.92	-0.17405248448040095	-0.05137818421192982
2.96	-0.18220652973336826	-0.05075125663272723
3.0	-0.19071640282975313	-0.0503164236039206
3.04	-0.19930436205893187	-0.016845280630119544
3.08	-0.17717119509768278	0.00032075074379794843
3.12	-0.1757340723913684	0.0025685403323341335
3.16	-0.15833273708922643	0.007589684796995011
3.2	-0.13836066823549725	0.012526095846169007
3.24	-0.1320865273308743	0.01363804033297095
3.28	-0.10273283512151685	0.019676103262188854
3.32	-0.09401362943293806	0.020442577301204537
3.36	-0.0702661713218131	0.024443512325939488
3.4	-0.05374967338849732	0.026544962733408284
3.44	-0.037240851751134875	0.028413413592278797
3.48	-0.019037403593730354	0.030521429775261243
3.52	2.3734408230702796e-6	0.03270871600334065
3.56	0.012928619547297893	0.033376518220102284
3.6	0.026796585667607797	0.03427121996740744
3.64	0.04742213880987825	0.036695691283263505
3.68	0.06366889712374957	0.038096093618951325
3.72	0.0704423045018016	0.03724854339770619
3.76	0.0865163903412623	0.03860996863175835
3.8	0.10014064864944905	0.03946038047263552
3.84	0.1092351724575616	0.039323167907672894
3.88	0.11941493700989844	0.03951763037182529
3.92	0.1296765240934225	0.039810021266064755
3.96	0.1409662002039308	0.040379151841597544
4.0	0.14840511052517857	0.040146820566582225
4.04	0.1627440963152398	0.029564388542113275
4.08	0.1583271243727256	0.016369057256797825
4.12	0.1455985986091955	0.0038148649013011703
4.16	0.13725558995074086	-0.0005703761028556589
4.2	0.12867239412808912	-0.003823218217375003
4.24	0.11174454431920075	-0.008237154721158754
4.28	0.10833139273078878	-0.008920014791582245
4.32	0.09714661058443515	-0.011067905997693663
4.36	0.06906634198962482	-0.016892072001626273
4.4	0.06393535893896019	-0.017105110245390104
4.44	0.051569808954731386	-0.018740059630546178
4.48	0.032294043710638765	-0.02191990295854176
4.52	0.03299050917634268	-0.020251136763614994
4.56	0.005014560735199977	-0.02521535746344673
4.6	-0.007531884627018407	-0.026384083616677642
4.64	-0.017644944597630958	-0.026991736337281903
4.68	-0.021801375697148708	-0.026120275785717306
4.72	-0.03060600715006816	-0.026451132896408887
4.76	-0.04636793706578889	-0.02828437485895466
4.8	-0.0587609325019283	-0.02939313334502589
4.84	-0.06266985005030135	-0.028483520503404504
4.88	-0.07857879901086509	-0.030453061399457512
4.92	-0.08395164465280552	-0.029972722470419853
4.96	-0.09336136331855914	-0.03053476199280836
5.0	-0.10124091541216552	-0.03082648064551462
5.04	-0.10126326098322717	-0.02953496206574218
5.08	-0.11026330869119794	-0.030419209228236727
5.12	-0.12166354917314291	-0.03182009576578096
5.16	-0.12085218292276445	-0.030457000509098702
5.2	-0.13963892362979125	-0.03371789861035712
5.24	-0.1345529514285568	-0.031444240053387564
5.28	-0.14415944987778334	-0.03272942506954084
5.32	-0.14714075113595992	-0.032507582463893965
5.36	-0.1529703391242145	-0.03297375754680704
5.4	-0.15680881780293734	-0.033018757220175915
5.44	-0.15792588629559673	-0.03247068189973054
5.48	-0.1728461360122582	-0.03520644612475642
5.52	-0.16469877568645472	-0.032589809071639796
5.56	-0.17894171145249382	-0.035294609672605955
5.6	-0.1773850546263429	-0.03435119811279058
5.64	-0.18479981523808303	-0.03549636420451019
5.68	-0.18760382309837298	-0.035622235939803626
5.72	-0.1900055404022563	-0.03567374743780844
5.76	-0.1909996776984863	-0.03546799327698591
5.8	-0.190524526640948	-0.03492874658417177
5.84	-0.19669788043569736	-0.03608894222172223
5.88	-0.19486857881203706	-0.035298821610106744
5.92	-0.2023578303698484	-0.036723973797223065
5.96	-0.20324338083227778	-0.036557373704397204
6.0	-0.20977123201489603	-0.03777756799740154
6.04	-0.21093126256283715	-0.007795815410917124
6.08	-0.18543623319657815	0.0028762726266635605
6.12	-0.17310718576548634	0.00746294139405778
6.16	-0.15038275968123857	0.01311283723141704
6.2	-0.13208863998900092	0.017080461247237114
6.24	-0.12180616473758621	0.018614839859754026
6.28	-0.09420814447477223	0.02385998825613153
6.32	-0.07067356907687268	0.027752889947679188
6.36	-0.06216500801701515	0.027896658395186028
6.4	-0.030599556850096965	0.03316641776515529
6.44	-0.014521259255502635	0.034688705635220245
6.48	-0.006094765645780103	0.03422298549071661
6.52	0.015194871670912404	0.036685558507472724
6.56	0.02843992254377011	0.03726591618879588
6.6	0.0533181333872117	0.04043846127243409
6.64	0.06291961775118483	0.04010384451645703
6.68	0.07970889695970447	0.04144303370275606
6.72	0.09304665434515652	0.04199311857648372
6.76	0.10228958030405562	0.0416327361943416
6.8	0.11672482270416566	0.04254022235365339
6.84	0.13660310828125227	0.04483226001257505
6.88	0.13991181983934817	0.04328540980079766
6.92	0.1609167067355879	0.045946859959032686
6.96	0.16996907625354488	0.04594125055859787
7.0	0.17796418985277668	0.04575694578785738
7.04	0.1783980500119391	0.009948184384127635
7.08	0.1709160358891258	0.0012577470659608236
7.12	0.15788603327326567	-0.0038891587704307923
7.16	0.14266599450014594	-0.008449635810714937
7.2	0.12224341609101168	-0.013378490875615455
7.24	0.1130658642862457	-0.01502993421829555
7.28	0.09374693030423371	-0.01866810994245608
7.32	0.08020622138749522	-0.02067659800202041
7.36	0.07133330212754782	-0.021362017791494853
7.4	0.04408850349068079	-0.026127141393322353
7.44	0.03311569565794662	-0.02683624622530695
7.48	0.016260805553707677	-0.02881013499633088
7.52	-0.0041039625761869316	-0.03148733122988895
7.56	-0.01957593806589917	-0.03293871173462639
7.6	-0.032178964085550786	-0.033699090161612474
7.64	-0.03930898869254326	-0.03310091710698617
7.68	-0.05571339313352125	-0.03470819560563134
7.72	-0.06960761644732794	-0.03573660064591331
7.76	-0.07998797228652185	-0.035917337513954484
7.8	-0.09250514558815147	-0.03671321636838504
7.84	-0.10562661203297269	-0.03765923128156627
7.88	-0.10931190339226819	-0.036546132844177515
7.92	-0.12601403626151472	-0.03849467864869119
7.96	-0.13198526090913776	-0.037981984699155376
8.0	-0.1379062962430459	-0.037585244438850605
8.04	-0.151721813195985	-0.0390570003176479
8.08	-0.1585934968752136	-0.03892470087802449
8.12	-0.16300438267803372	-0.03836731289154022
8.16	-0.16958500470708243	-0.038412553221347255
8.2	-0.1782885395367996	-0.039058876300374856
8.24	-0.18362216577451806	-0.03902383335471827
8.28	-0.18356425639130214	-0.03785682895371945
8.32	-0.18802683524810665	-0.03782203343140409
8.36	-0.19286378617633695	-0.03798831007044914
8.4	-0.2038768955805768	-0.03961745986576737
8.44	-0.20939813144095218	-0.04001987276345689
8.48	-0.2083614064423217	-0.03899502093843822
8.52	-0.2093777296586851	-0.038569974163661466
8.56	-0.21190121704173304	-0.038525009379827245
8.6	-0.21379896564925233	-0.03838947420545288
8.64	-0.21650078810874518	-0.03849558682953024
8.68	-0.22426327736856214	-0.03986255355135135
8.72	-0.2253306893138218	-0.039711706826233414
8.76	-0.2268236971795416	-0.039692271789055225
8.8	-0.22705798487220072	-0.03938493691101212
8.84	-0.227431982808765	-0.03916880876444838
8.88	-0.23057078328064232	-0.03962240096796722
8.92	-0.23192494357671245	-0.03972841872051293
8.96	-0.23534379083148077	-0.04020573004206311
9.0	-0.23796762038090552	-0.04059267405093973
9.04	-0.23734374169244815	-0.040494051116081085
9.08	-0.24501167171011157	-0.042321052268338266
9.12	-0.24464243882808892	-0.04218336036349574
9.16	-0.24825193338188625	-0.042936779978091665
9.2	-0.24519226218229953	-0.04216070682113555
9.24	-0.24024756187344792	-0.040928440018478486
9.28	-0.24487999680938388	-0.04193728199432111
9.32	-0.24937624081550466	-0.042882689209772895
9.36	-0.2515474581489111	-0.04331401239993284
9.4	-0.25753649469606194	-0.04453634723874883
9.44	-0.255802915061283	-0.04399582780342824
9.48	-0.2622328819661722	-0.045256331941714245
9.52	-0.26221400388442667	-0.04510779993338777
9.56	-0.2643119946693727	-0.045374967258356706
9.6	-0.2677355089110324	-0.04600311844175352
9.64	-0.27120593644444335	-0.04661913342104122
9.68	-0.26926111569782923	-0.04600822331433235
9.72	-0.2683105151621657	-0.045668766681771986
9.76	-0.2727602520421875	-0.04653365280655498
9.8	-0.28016709586979166	-0.04809568036600833
9.84	-0.2844100623314041	-0.04886647534853091
9.88	-0.274794020995648	-0.04650677043575576
9.92	-0.2783476544639577	-0.04720784102666037
9.96	-0.2778108787770995	-0.04696273375786855
10.0	-0.2875505724185293	-0.049112704729353286
10.04	-0.2826892664330187	-0.015998356697965385
10.08	-0.26273852199363684	-0.0034926530645363607
10.12	-0.24724858089380533	0.002599389043485452
10.16	-0.22835917381376916	0.008209282761112553
10.2	-0.20120663882798112	0.01458387251870389
10.24	-0.179447562030629	0.019012765781288334
10.28	-0.15270456953340195	0.024046623102904244
10.32	-0.12916516307649709	0.02776816891261862
10.36	-0.11189061586114653	0.029614243453996967
10.4	-0.07367681712175672	0.03603864844591752
10.44	-0.061732606218745774	0.03604885488296816
10.48	-0.03312958726663127	0.03989329862593842
10.52	-0.011185319511691874	0.04197503145667517
10.56	0.011176001699413716	0.04403416331586365
10.6	0.024353909243587015	0.04385818096141028
10.64	0.04329525051899571	0.045009000196922395
10.68	0.07290959100529536	0.04863182075411616
10.72	0.08866158127951715	0.04898713462361371
10.76	0.10469796327736117	0.049489733807095065
10.8	0.11973545633363446	0.04983398826857367
10.84	0.13156023060171115	0.049509002444128446
10.88	0.14480882140561163	0.049618137693532204
10.92	0.15634103204761124	0.04941266977091267
10.96	0.17681532124336463	0.05143198275192747
11.0	0.18902466061168266	0.05165421992975533
11.04	0.19987997592114526	0.0187584031756669
11.08	0.18131115332764142	0.002854817938307559
11.12	0.16728915686186585	-0.002411951915699838
11.16	0.15489529132227356	-0.006280757702185516
11.2	0.13258155009348668	-0.011685141754514385
11.24	0.11764199399247627	-0.014747628397384829
11.28	0.10555108525048063	-0.016813777699738207
11.32	0.08464132169986603	-0.020552311909307012
11.36	0.0717445638724805	-0.022083434758099235
11.4	0.046247067695475486	-0.026446227933122284
11.44	0.03847804005846327	-0.0264942097522603
11.48	0.026842498989208725	-0.027276953591969345
11.52	-0.0006285277644310083	-0.03154531492981303
11.56	-0.01242845035918769	-0.03212620887337707
11.6	-0.02409213254774049	-0.03266800790811437
11.64	-0.038852682114801404	-0.03382510213295946
11.68	-0.05254427335536789	-0.03478433442164239
11.72	-0.06211046489867097	-0.03478202051196634
11.76	-0.06911944746075688	-0.03421414349501928
11.8	-0.0800061376791152	-0.034545198039304066
11.84	-0.10175173348452368	-0.0374662897626715
11.88	-0.1076754200238998	-0.036750523767017526
11.92	-0.11820229850355353	-0.03720052008713199
11.96	-0.12540942661742016	-0.036967771734118374
12.0	-0.1313302475113751	-0.03649527326019515
12.04	-0.13310332669791688	0.00027125583359731073
12.08	-0.12227794165862506	0.0053384563957057166
12.12	-0.10910996140235303	0.009365219587003263
12.16	-0.08916191444338736	0.014226645606259764
12.2	-0.07773371809481347	0.016635911006266768
12.24	-0.07024204145169125	0.017643103256591984
12.28	-0.06012620667419627	0.01905706376724865
12.32	-0.03754836854067906	0.023113190769311842
12.36	-0.02299190938094536	0.025090403662343108
12.4	-0.003139563107060577	0.028071769317443197
12.44	0.007354387788023236	0.02882115521629848
12.48	0.01945315980270952	0.02978375838471047
12.52	0.033423188096012	0.031190666013220732
12.56	0.05870426245149169	0.035133717833058124
12.6	0.06659388463596058	0.03499022099107457
12.64	0.0725574267470503	0.034456580832381845
12.68	0.0796165189510486	0.034148971760401804
12.72	0.09785385731029984	0.03647760893210923
12.76	0.10299598102486461	0.035809510801448396
12.8	0.11518491144596814	0.03684835208174961
12.84	0.1251239479671865	0.037401492023807464
12.88	0.13803976378243166	0.03872108617185272
12.92	0.1482543505224353	0.03946987232786402
12.96	0.14737145379055305	0.03770270901213191
13.0	0.15781513654581011	0.038691996914410894
13.04	0.16843786703284322	0.039542921195093395
13.08	0.1864373702001265	0.04218646697495359
13.12	0.180037618389078	0.03923616781755991
13.16	0.1849793841677309	0.03904934710097151
13.2	0.18301989936049193	0.03737817693511683
13.24	0.1924980051786803	0.038493049046029855
13.28	0.19075425532547197	0.037080611978699496
13.32	0.19844092510622408	0.037979990935874765
13.36	0.20731158986008	0.039213507031905015
13.4	0.20445915386246172	0.037753956645410806
13.44	0.2108496326526907	0.03855482551113595
13.48	0.21424468741195532	0.03872205479738043
13.52	0.2161153582641008	0.03858596567766105
13.56	0.21144254762425682	0.03701312219641934
13.6	0.21920795212000757	0.03839692705196327
13.64	0.22280491398352686	0.038803285668419
13.68	0.22697835729964239	0.039378124818880034
13.72	0.22475080352517837	0.03851158498520648
13.76	0.23196472341274388	0.039865170020153204
13.8	0.23197770949487456	0.0395483717167129
13.84	0.23776793157709541	0.040654491862904596
13.88	0.23598806997064223	0.039956334515086685
13.92	0.23830594800222735	0.0402630881557797
13.96	0.23945386465970064	0.04035950547585591
14.0	0.23533756998968225	0.03913644908947329
14.04	0.22935096184643897	0.004265763985781677
14.08	0.21467608427098295	-0.0032312368814641362
14.12	0.19822865942200765	-0.008872349727438562
14.16	0.17019752360624837	-0.015998506840719497
14.2	0.15972548108947457	-0.01821232872217745
14.24	0.1360277278445046	-0.022895976564126366
14.28	0.10562731102683853	-0.028543405088504753
14.32	0.0881959505873607	-0.030770913064638042
14.36	0.06728167216556284	-0.033513528598219974
14.4	0.039254877221800634	-0.037710491750536326
14.44	0.02223020802741683	-0.0390206585400019
14.48	0.0008834934418642045	-0.04130560576171088
14.52	-0.019916277351636643	-0.043268605344838916
14.56	-0.03882931951236105	-0.04470758433299411
14.6	-0.04923027716174649	-0.04414613157764871
14.64	-0.0751219093341147	-0.04725052491024978
14.68	-0.08373656206068106	-0.04628371958065402
14.72	-0.1057630291718256	-0.0485024920408587
14.76	-0.12601729586041238	-0.050345952309055184
14.8	-0.1371310998419461	-0.05010203190726055
14.84	-0.15211013394685716	-0.05089919394206667
14.88	-0.1644935611902646	-0.05116147403854194
14.92	-0.16460589705921994	-0.048635540162412685
14.96	-0.19122347413387436	-0.05245642499990628
15.0	-0.18995435604445018	-0.04986054528231344
15.04	-0.2100520024577503	-0.05242664680544922
15.08	-0.21919826943861928	-0.052534201969639656
15.12	-0.23064971150727157	-0.053240818304492676
15.16	-0.2322726340133846	-0.051869647819656244
15.2	-0.23768390595485211	-0.051508753712149434
15.24	-0.2536587222154017	-0.05371715445772727
15.28	-0.25174628415002154	-0.051829177518433196
15.32	-0.2625590843884798	-0.053078212387117206
15.36	-0.2746334061668438	-0.054653260488633726
15.4	-0.2658935546499694	-0.05158110193693922
15.44	-0.2784783822019277	-0.05354670587996315
15.48	-0.28545982072623677	-0.054238893375605425
15.52	-0.2783352367121888	-0.05177347356128164
15.56	-0.29010089799303185	-0.05384661091970702
15.6	-0.2905071159577789	-0.05320595791431047
15.64	-0.3043717859700208	-0.055830201773111654
15.68	-0.29884874414302925	-0.053900405236607205
15.72	-0.30445984614237487	-0.054662968682798206
15.76	-0.3071417780791333	-0.05477015016522342
15.8	-0.3079729422121324	-0.0544839888891705
15.84	-0.31820493520094434	-0.05637560348428979
15.88	-0.3077337799248945	-0.05349924433733847
15.92	-0.31401085977935295	-0.0546061432493012
15.96	-0.3201754205000434	-0.0556672274560657
16.0	-0.3312982193975498	-0.05796290075537881
16.04	-0.3179008857901578	-0.054236492900293
16.08	-0.3318435437609857	-0.05696112918834584
16.12	-0.3297872122924529	-0.05605951230277456
16.16	-0.33447218341973933	-0.05677101946030675
16.2	-0.32743188453358024	-0.054772238549240966
16.24	-0.3379352450476785	-0.056893117479254844
16.28	-0.34249997436445445	-0.05767706015625015
16.32	-0.33627474212549385	-0.055935507103880684
16.36	-0.3352798978888111	-0.055519760898036515
16.4	-0.349736965502075	-0.05860222337499955
16.44	-0.34773210530569365	-0.05792648508800389
16.48	-0.3449881843274049	-0.05708383419618426
16.52	-0.3499059065124847	-0.05805926774823775
16.56	-0.34570229179543355	-0.05691353200914713
16.6	-0.34909316564090065	-0.057554670833366066
16.64	-0.35007538818867573	-0.057600822163386
16.68	-0.344546067535497	-0.05615477300426553
16.72	-0.3580600712925638	-0.05921168500824563
16.76	-0.35370961429789416	-0.058057239639623
16.8	-0.3491974009895294	-0.056882420629255984
16.84	-0.3495742228234427	-0.05690039896589439
16.88	-0.3549466485416534	-0.058167903396547434
16.92	-0.3561731732441599	-0.05833337496284923
16.96	-0.3557508446591027	-0.0581606623576983
17.0	-0.35408582448876474	-0.057682473730694996
17.04	-0.35338866959494575	-0.05764500784905199
17.08	-0.3636422348954751	-0.06002369597739692
17.12	-0.3686849658382898	-0.061188182261189245
17.16	-0.35952066719466746	-0.059022719669489694
17.2	-0.36809105880820486	-0.06096709884309308
17.24	-0.36120535504661144	-0.05929499027240737
17.28	-0.37131159901236954	-0.06160851139689023
17.32	-0.36781719679576763	-0.06070253294726018
17.36	-0.368483995166759	-0.06079484163230121
17.4	-0.37020003119490147	-0.06110674158182117
17.44	-0.37465881383287614	-0.06205467027981782
17.48	-0.37069612669826063	-0.06099058235150151
17.52	-0.3900299213782971	-0.06534628292273721
17.56	-0.377597743947468	-0.06228922288720827
17.6	-0.38230078169095794	-0.06326044440623597
17.64	-0.37977132339380276	-0.06250842214396504
17.68	-0.38398793718324037	-0.0634218698982003
17.72	-0.3796380752443536	-0.06229225035997045
17.76	-0.3865243398422293	-0.06383395168467419
17.8	-0.3924830778613714	-0.06510201255089648
17.84	-0.3785736907422122	-0.06175343365984269
17.88	-0.38970467133418785	-0.06423571748304191
17.92	-0.3870157308244453	-0.06354226379628068
17.96	-0.3917595891821717	-0.06454425935164684
18.0	-0.3986100756222053	-0.06603858116428454
18.04	-0.387960230976409	-0.035040983147516004
18.08	-0.3743632955949632	-0.012096464533665655
18.12	-0.3565135840945424	-0.0027728022093196913
18.16	-0.3209199436409931	0.007794536788290077
18.2	-0.2847726969761098	0.01685770440578395
18.24	-0.2551579806624547	0.02315876731861677
18.28	-0.23655053697362352	0.02606834121604295
18.32	-0.19543030696398683	0.03369763025212499
18.36	-0.16465746271005363	0.038269360891364325
18.4	-0.12922040832927154	0.0433862754416144
18.44	-0.10765795317733373	0.044941148843044225
18.48	-0.06957567653030947	0.05001320616874974
18.52	-0.03735212162716813	0.05354296041231895
18.56	-0.009674217920203884	0.05580444687979446
18.6	0.01835335064503586	0.058026246210691336
18.64	0.03925556389898738	0.05848930626421385
18.68	0.06790935198078189	0.06069918005107956
18.72	0.09624944357659285	0.06287772032458483
18.76	0.11381827048858124	0.06256700900955631
18.8	0.13417384639761082	0.06296856910220461
18.84	0.16267708338189055	0.06538293871450818
18.88	0.17204545414343841	0.063452520676788
18.92	0.19501966778770846	0.06487938110808288
18.96	0.22267221364745723	0.06747758513653067
19.0	0.23791234557414537	0.0673328946132741
19.04	0.23308751769782693	0.031745317255314695
19.08	0.2306301557575902	0.0047616870025726996
19.12	0.21616630171315385	-0.001735355468704805
19.16	0.1961436385421437	-0.007804380380012861
19.2	0.1856049189089305	-0.010622749611244223
19.24	0.15101627046604071	-0.018393140235567873
19.28	0.13621795243044368	-0.020897259329756935
19.32	0.10523664557382341	-0.026739944575635798
19.36	0.0958336552884334	-0.027100749410301394
19.4	0.0750002536052427	-0.02986767088590785
19.44	0.045079024394567666	-0.03450041756191733
19.48	0.0353863708723896	-0.034206648530731375
19.52	0.005178417789892303	-0.038546386578870794
19.56	-0.007818304417522827	-0.03879052440323985
19.6	-0.02747672900555755	-0.04057965264317659
19.64	-0.048680580459872086	-0.04263021254188034
19.68	-0.06771231115672759	-0.04411261206740479
19.72	-0.07642328152640837	-0.04327003506637071
19.76	-0.098487677107785	-0.045532814255182574
19.8	-0.11690901890784242	-0.0469717965326133
19.84	-0.13761004938184557	-0.04899011968271655
19.88	-0.14390763971110804	-0.04773435459806344
19.92	-0.14620753282887794	-0.04567881288819718
19.96	-0.166191691666492	-0.04778998454989657
20.0	-0.1776617739362766	-0.048082325143821415
20.04	-0.19074553153074691	-0.0487638979780532
20.08	-0.19922735683805395	-0.04853117727101522
20.12	-0.20498745999335305	-0.04782192487167946
20.16	-0.2108340975557298	-0.04724978083243343
20.2	-0.21311792673621677	-0.04604487676988239
20.24	-0.23037855507935923	-0.0484085743708809
20.28	-0.22636470565457628	-0.045937350403409655
20.32	-0.2353903791936755	-0.04664370897894424
20.36	-0.24284476088739645	-0.04712886184383724
20.4	-0.24160810554419027	-0.04569069261714235
20.44	-0.24691280845090452	-0.045941685822995085
20.48	-0.2599211067758203	-0.04804444780183156
20.52	-0.2499649977740027	-0.04484258446468304
20.56	-0.262503985670665	-0.047028388492184776
20.6	-0.2640029381284581	-0.04664535624584237
20.64	-0.2649551465298336	-0.04627617672815145
20.68	-0.2705486076006923	-0.04706349568420614
20.72	-0.27436164710318306	-0.0474599701815413
20.76	-0.2713423842929477	-0.04633123829440997
20.8	-0.26899727988462546	-0.04540058935319384
20.84	-0.27268227194578454	-0.04593043999115743
20.88	-0.27031765788695683	-0.04503104112109757
20.92	-0.2813711966366186	-0.047354840286957516
20.96	-0.2919212693746658	-0.04951271427248171
21.0	-0.27822364076044165	-0.046008342870527436
21.04	-0.2791776322454878	-0.014073199406803238
21.08	-0.27205013631784447	-0.005351154337606676
21.12	-0.25153154401670125	0.00206559258385116
21.16	-0.2184843045831242	0.01097101865341462
21.2	-0.1959376606427024	0.016168444276468186
21.24	-0.17764590496369626	0.019729897121915196
21.28	-0.1512186869322991	0.024611007661505188
21.32	-0.13559139098195672	0.02648510700697819
21.36	-0.10993825295757922	0.03033777404181063
21.4	-0.08715715091026274	0.033184193258921565
21.44	-0.06017937410720031	0.03681223029051432
21.48	-0.037399376122219385	0.03924025296739851
21.52	-0.011897454729093464	0.042127106848099394
21.56	0.014115235488279714	0.04501571387428206
21.6	0.025356127561813845	0.04437385449916334
21.64	0.046661153868635744	0.04607064765567019
21.68	0.07469649850055805	0.049282907978248996
21.72	0.09223690829245816	0.05001159370038259
21.76	0.10640569541583267	0.05007538705713213
21.8	0.13130434204208527	0.0526119384562001
21.84	0.1431299906166458	0.0522127425887157
21.88	0.16172068409728263	0.05344789508393007
21.92	0.16801879391675623	0.05198904288453812
21.96	0.1823902755973979	0.05255574381466337
22.0	0.19148350757915072	0.052019736795124207
22.04	0.20355302036411943	0.05235730419329382
22.08	0.21336816441539497	0.05228039016098836
22.12	0.22513399196454953	0.05285304748101871
22.16	0.23360075087153426	0.0527327152632728
22.2	0.2390862999066604	0.052084030139944185
22.24	0.24776023276957673	0.05227881148348989
22.28	0.24432529121041308	0.04988063362838488
22.32	0.2633884624919273	0.05289613727356838
22.36	0.26890780756078525	0.05279231616732929
22.4	0.273382019821403	0.052582476768702015
22.44	0.27491729796511016	0.05180154283022067
22.48	0.28407313675601015	0.05287676412251032
22.52	0.2828356538180267	0.051591075716482686
22.56	0.282512114206519	0.05065014281962442
22.6	0.28949035837989434	0.05154294128909989
22.64	0.2970221698275789	0.05262635086095816
22.68	0.297897904859365	0.05220642429488602
22.72	0.29530973170612373	0.051046149982723964
22.76	0.3153890534735456	0.05523862754316464
22.8	0.30598955733934374	0.05255814398438546
22.84	0.31389135279320274	0.05398376115352413
22.88	0.3088301111569737	0.05242597763178488
22.92	0.31985798684773087	0.0546732405471783
22.96	0.31714324647199893	0.05367717962741734
23.0	0.31668023622591013	0.0532660068510409
23.04	0.323873159570415	0.05487439523611861
23.08	0.3266383721999292	0.05537032671642928
23.12	0.3240553430554513	0.05457223212502909
23.16	0.3264389298397442	0.05489226019265825
23.2	0.32990215770294956	0.0555952433394766
23.24	0.3349461242251461	0.05662006247355194
23.28	0.3341435432108637	0.05621971088555283
23.32	0.33640483752367206	0.056586466395044215
23.36	0.336811262119628	0.056509917358959355
23.4	0.3337517684311809	0.05557322487092858
23.44	0.3399841509242646	0.05685134100897344
23.48	0.3488427270051885	0.058755446281013576
23.52	0.3485452760766592	0.05848615834959597
23.56	0.34771219188177016	0.05807214136131049
23.6	0.3442144947720323	0.05706016115107389
23.64	0.3554634282480663	0.059542116979843414
23.68	0.35487744990989634	0.05923231057938009
23.72	0.35854990562404415	0.05988867729702221
23.76	0.3583342993302038	0.05964950061928718
23.8	0.35795236601440117	0.05945439525609456
23.84	0.36080002408055506	0.0599681615243928
23.88	0.36140966821169235	0.05997450958411191
23.92	0.36297321282970557	0.060228569584955934
23.96	0.3642302561767613	0.06040494168280834
24.0	0.3616905059911526	0.0596777132047186
24.04	0.3639317564225943	0.030704518942285763
24.08	0.34668705066518607	0.007688555660728763
24.12	0.3159318493312116	-0.003928199074471075
24.16	0.29040228257277256	-0.011547842764920553
24.2	0.2603678350708322	-0.018840267704097427
24.24	0.23891325407508895	-0.023204986383041887
24.28	0.2029365264911233	-0.030168933821235512
24.32	0.16855996373109186	-0.03598458396475699
24.36	0.1379892342236723	-0.04045088061315718
24.4	0.10691603414072011	-0.04459182977774395
24.44	0.0803723713215433	-0.047316533328526256
24.48	0.05046700099322926	-0.05055369217216255
24.52	0.028132582855158815	-0.051832290153822486
24.56	-0.008166714868646598	-0.056205352045095414
24.6	-0.034281738396541785	-0.05809644976070478
24.64	-0.05351920469162836	-0.058353514972026024
24.68	-0.08955411535752823	-0.06250650848143938
24.72	-0.0971122320714746	-0.059986351644805716
24.76	-0.13337913634236695	-0.06428493670738362
24.8	-0.15497821643139228	-0.06515506628258713
24.84	-0.1622736622082226	-0.062805627352015
24.88	-0.1937430424023765	-0.06626696821802762
24.92	-0.2125030684702893	-0.06683742153865263
24.96	-0.22146186115375338	-0.065269776946409
25.0	-0.24311169329324706	-0.0668606835796415
25.04	-0.25306916293231874	-0.06579184149334688
25.08	-0.2727835852914841	-0.06717021005748006
25.12	-0.2793113658138565	-0.06567963148882003
25.16	-0.2965832661574812	-0.06693695237352246
25.2	-0.29882517907754236	-0.0648577535686925
25.24	-0.3060998756628606	-0.06418863611126474
25.28	-0.31164385606069095	-0.0632915320054995
25.32	-0.3258302211518271	-0.06460818218998503
25.36	-0.3330471619475239	-0.06445715441045165
25.4	-0.3326775617932003	-0.06268385182082725
25.44	-0.34146499655373025	-0.06324425621578939
25.48	-0.34464302004360803	-0.06263341662217496
25.52	-0.3570193506900257	-0.06435038166345357
25.56	-0.3606362540449031	-0.06408008422868017
25.6	-0.36786262792655855	-0.06479511177220905
25.64	-0.3632225424603798	-0.0628504686801842
25.68	-0.3675270617216594	-0.06312082396104997
25.72	-0.3738898938819224	-0.06388635776010482
25.76	-0.37246953918354175	-0.06293251524451413
25.8	-0.38131039358230945	-0.06446763824181904
25.84	-0.37785520976433434	-0.06319833028036079
25.88	-0.38453376111308935	-0.06431633089994454
25.92	-0.3825039484131135	-0.06346515124545633
25.96	-0.39064961049111957	-0.06502495922382528
26.0	-0.38396681173154157	-0.06313269404682607
26.04	-0.3845055838803709	-0.034546617119736056
26.08	-0.3680120167701785	-0.011662255477379577
26.12	-0.3421441308067881	-0.000882482887005015
26.16	-0.3130204585090513	0.008167165100959814
26.2	-0.28872557747032623	0.014405280668473026
26.24	-0.2564246976451446	0.02145947035014354
26.28	-0.22228355877036082	0.02808016660391984
26.32	-0.19333404842446789	0.03276749286727693
26.36	-0.1556944216927403	0.03899681136614183
26.4	-0.12576337639586394	0.0428902654573092
26.44	-0.09577645287640398	0.046416367167231964
26.48	-0.06387311125624821	0.05008202410905679
26.52	-0.03986041533978351	0.05165626482790992
26.56	-0.010539684956066251	0.05436517418078361
26.6	0.024982207254557572	0.058377643391773454
26.64	0.0404439132160021	0.05763476808828191
26.68	0.0752456241019199	0.061377530691892876
26.72	0.09473296971461911	0.061512700773117795
26.76	0.11409079052678708	0.06172223154684481
26.8	0.14323265751737335	0.06426233561705486
26.84	0.16115565743078125	0.06423468609019217
26.88	0.18600263084279345	0.06597003925745762
26.92	0.20657583900888765	0.06682574788487138
26.96	0.21467689901330994	0.06490494558376962
27.0	0.23473479220664006	0.06599242802682961
27.04	0.24360403466109948	0.03377661505759342
27.08	0.2446640256597592	0.010611552515832963
27.12	0.2248478357087461	0.0015803857515672218
27.16	0.2038849238987257	-0.00512509527767567
27.2	0.1895624389553973	-0.009074176572185115
27.24	0.16764762366154234	-0.014110126189127187
27.28	0.14252257977401622	-0.01937758787190053
27.32	0.126510280934143	-0.021860463330743336
27.36	0.10782266957024662	-0.02465712135298031
27.4	0.08387016112432137	-0.028366003198150993
27.44	0.06245843959415063	-0.03115718640581515
27.48	0.045274273469414185	-0.03273980088212422
27.52	0.020236802341995836	-0.03604754946773049
27.56	0.002363186893916265	-0.037482032978452304
27.6	-0.006173586923799144	-0.03667272897932081
27.64	-0.03231108780771555	-0.04002977862917361
27.68	-0.048252648344878066	-0.04088702187268415
27.72	-0.06355391728940124	-0.0415819924260763
27.76	-0.08375001418964034	-0.043499835744305465
27.8	-0.09980884729707794	-0.04436813178876739
27.84	-0.1076841257740481	-0.04343875835453344
27.88	-0.12250974096887955	-0.0442656690332147
27.92	-0.13814465851766636	-0.04532494101280753
27.96	-0.15319393798582479	-0.04628728176851232
28.0	-0.1522442798051571	-0.0436798674742179
28.04	-0.1579158000278229	-0.008359725284705327
28.08	-0.157568239252525	0.001357855145188061
28.12	-0.13924444263966254	0.007579172056260835
28.16	-0.11925553733543036	0.012927065748112605
28.2	-0.0971182319678298	0.01794435452188344
28.24	-0.07711614904858415	0.02184849824082931
28.28	-0.0721628907085247	0.0219155836585472
28.32	-0.05261372118731754	0.02520093871247235
28.36	-0.037684155808318645	0.02705747273196512
28.4	-0.023334793683335527	0.0286674710444597
28.44	0.0032024312836048925	0.0329142292738683
28.48	0.010382679876416603	0.03255199356247366
28.52	0.030090554180639363	0.035019559623730746
28.56	0.04972202654064948	0.03741983957956074
28.6	0.061070533671125915	0.037807581517736714
28.64	0.07135458952138966	0.0379763520976705
28.68	0.08835664817079847	0.03971872877492842
28.72	0.10340941215352606	0.04101723631367933
28.76	0.11586561941621537	0.041721942466730125
28.8	0.11697482885139959	0.03985050621337561
28.84	0.13514953366782356	0.04207366578353984
28.88	0.14302400878862567	0.0419360119227028
28.92	0.1523010025451694	0.04219498063969756
28.96	0.16511877777032616	0.04340457163401695
29.0	0.17322541947652814	0.04352989796282446
29.04	0.17543394394421377	0.04212511436459468
29.08	0.194981818418045	0.04486325960000149
29.12	0.19258936457126963	0.04256499604592068
29.16	0.20072645726822946	0.04289625472595615
29.2	0.20940806471509466	0.04350683986863788
29.24	0.22058713690944387	0.04478300996793788
29.28	0.21806921291141904	0.04297373773282196
29.32	0.22182219954046314	0.04274727145806968
29.36	0.22740225202813688	0.043099417792187476
29.4	0.22698056703762912	0.0421024552750228
29.44	0.23147571993221397	0.04230601048144663
29.48	0.24195583580472566	0.04404376720038404
29.52	0.2409619807625906	0.04309300124217096
29.56	0.24062263346664	0.042358829790132474
29.6	0.24940239069787934	0.04383756934074357
29.64	0.24134673526978173	0.04145704605165007
29.68	0.2486363567531747	0.042730824876728184
29.72	0.25352960786236367	0.04347919709796339
29.76	0.24629216126670037	0.041385837264067395
29.8	0.25482712516304795	0.04306837724325541
29.84	0.257754990362462	0.043457665942978806
29.88	0.262157142688424	0.04427942724781323
29.92	0.26204049115754546	0.04394277728182089
29.96	0.2669956392405603	0.04489254396573393
30.0	0.25871404352709954	0.04272638967311961
30.04	0.26450413331748157	0.04389861349286634
30.08	0.25832938055365035	0.04230398802432314
30.12	0.26932684018167635	0.04469263735964499
30.16	0.26476113454645167	0.04350804917875125
30.2	0.2638873045307848	0.04326417473746811
30.24	0.2723024047925975	0.045156967054334564
30.28	0.27559653689925484	0.045741897492980486
30.32	0.26696975540584805	0.04358124673694323
30.36	0.2677136963623088	0.04369519108064732
30.4	0.2751169375421516	0.045384496033533867
30.44	0.2739588377679503	0.04495392107658367
30.48	0.2739870758668924	0.04482853182256524
30.52	0.2787079928947204	0.045832033804710945
30.56	0.27405450378321317	0.04463018041455392
30.6	0.2794342198692922	0.04581729736065381
30.64	0.2782848995524494	0.0455225432866243
30.68	0.27888773538628003	0.04556760092394627
30.72	0.2809656938734751	0.04592871729869729
30.76	0.2744008053314479	0.04431273273002425
30.8	0.2807932196620232	0.04575861123782103
30.84	0.28399226999708294	0.04641060132409845
30.88	0.28269664500048564	0.046014604861263714
30.92	0.2859242924447544	0.04673307090142426
30.96	0.28413588173824933	0.04620858894532208
31.0	0.28772337658230157	0.04696661402411723
31.04	0.2873655528168508	0.047038830008725
31.08	0.2812924047034686	0.04566737439684472
31.12	0.290912354873541	0.04803482775596082
31.16	0.2923491108262666	0.048366595104604934
31.2	0.29193304191301644	0.04824594093467084
31.24	0.2987090129235722	0.049872252887038705
31.28	0.300885317158876	0.0503695024359923
31.32	0.30164549612623087	0.050456900041239275
31.36	0.3018224920418629	0.05047376559345428
31.4	0.300033621674376	0.04998900812927784
31.44	0.29418019757642166	0.048576156670257706
31.48	0.3025913794417117	0.0505032493393738
31.52	0.29818043832526514	0.049374183734378047
31.56	0.3103034796691301	0.052085407866887104
31.6	0.30859657056718093	0.05157375933612768
31.64	0.3087150999310757	0.051496528399112604
31.68	0.3066256125469312	0.05085084623463097
31.72	0.31544410833965736	0.05280020406751883
31.76	0.30879011056761624	0.051057677367243086
31.8	0.3169191865449144	0.052863888698181816
31.84	0.3107293496080294	0.051282731155489425
31.88	0.3157721618721054	0.052363675543258055
31.92	0.31550739612556805	0.05213081457848929
31.96	0.319306844868135	0.0529310493153287
32.0	0.3288212060482334	0.054994169252641285
32.04	0.32670095066822236	0.05455167634252691
32.08	0.336384587273646	0.05679236949665839
32.12	0.3260935021475903	0.054296349875012695
32.16	0.3279708634144849	0.05476628854217109
32.2	0.33212081875296606	0.05566766002877642
32.24	0.34019247548217296	0.0574213094282128
32.28	0.33362680873240963	0.05578691790991117
32.32	0.33532409601436314	0.05611127871586409
32.36	0.33946581630295336	0.056922700582996824
32.4	0.34451583486409665	0.058002267152094014
32.44	0.34685008390922495	0.058467626218220325
32.48	0.3481569240813131	0.058585170230156476
32.52	0.3466630492607467	0.05805655661912216
32.56	0.35492249105193613	0.05980626119298127
32.6	0.36016540478350445	0.06081454581081135
32.64	0.3596818485976578	0.060459194509892775
32.68	0.3629855726055685	0.06101361456907251
32.72	0.3578554502318494	0.0596141762660591
32.76	0.362013075039592	0.06045148406481173
32.8	0.3659812117507334	0.061161991304101555
32.84	0.3600016944635193	0.05967149241692401
32.88	0.3666656890666387	0.06105690221042356
32.92	0.3686408042004415	0.061346107138921586
32.96	0.37629740128942	0.0629211539816433
33.0	0.37219623687133635	0.061758502878217755
33.04	0.3810924398314155	0.06376775423910024
33.08	0.3812999763970426	0.06366308799999358
33.12	0.3776129155288809	0.06269948723431999
33.16	0.38093537014619805	0.06336516913862603
33.2	0.3859569184034746	0.0644519027104212
33.24	0.3935620536984023	0.06608402974474788
33.28	0.38885184309928256	0.06484340521687645
33.32	0.3896450099921437	0.06494908292343922
33.36	0.39709092929030476	0.06654900314895443
33.4	0.3985266708688008	0.06665545915164038
33.44	0.3956275597753092	0.06579737426498178
33.48	0.40517351196634666	0.06788533032412344
33.52	0.4009851852787779	0.06671438231510168
33.56	0.4038679269283184	0.06724245525123651
33.6	0.4005920628233772	0.06632357481520729
33.64	0.412651261180473	0.06900799054565755
33.68	0.4110214020832469	0.06845804391171148
33.72	0.4046933729593983	0.06675865943470213
33.76	0.4131507513897825	0.06859192884693818
33.8	0.4156530684753785	0.06903872653905051
33.84	0.4090949878830833	0.0673119796157646
33.88	0.4151586616772626	0.06854067999520723
33.92	0.42250787849639626	0.07010136637585244
33.96	0.4281112916500638	0.07126476871266071
34.0	0.4219011038785521	0.06961358962524884
34.04	0.4262088724377139	0.07027614484330587
34.08	0.4264540929047483	0.07003454668477598
34.12	0.43157828550937205	0.07098221204325379
34.16	0.4323599543724929	0.0708638565344133
34.2	0.4316457847321201	0.07045379377869374
34.24	0.4319695491667805	0.07036501763547597
34.28	0.43058204689846996	0.06989940180366237
34.32	0.43924700701662434	0.0717429286549956
34.36	0.4364822278899102	0.07096640788067225
34.4	0.4367123143960066	0.07098051812344079
34.44	0.4394157001143513	0.0714874041815855
34.48	0.44365572147540167	0.07234081773899352
34.52	0.4364209240659861	0.07055815885584703
34.56	0.4444441305519876	0.072335614497232
34.6	0.44226924305319343	0.07177205023127611
34.64	0.44449467531403775	0.07214300606155544
34.68	0.44480537340308757	0.07210272481551382
34.72	0.4468672149170694	0.07250923438299618
34.76	0.4469322087699211	0.0723751776289573
34.8	0.45215595457622715	0.07349111995697215
34.84	0.44632671845638455	0.0719696307856625
34.88	0.44828915919049317	0.07236073889190392
34.92	0.4463964295411079	0.0719090814220139
34.96	0.4448298768804926	0.07147649448579738
35.0	0.45539333782711794	0.07393176414991952
35.04	0.454049627539055	0.07338009445714372
35.08	0.450238533838069	0.07232827464363965
35.12	0.4558707970523559	0.07347709718095467
35.16	0.4565398958761724	0.0734805253733439
35.2	0.4479036116436706	0.07136228163096811
35.24	0.45129519046238076	0.07208378202246625
35.28	0.456249491906809	0.07319650849949706
35.32	0.452618664972537	0.07222715869556989
35.36	0.4534547742798927	0.0723494715263472
35.4	0.4605341330406313	0.07396536304904162
35.44	0.46318127966408706	0.07444989992220111
35.48	0.4591471095223045	0.07338787113358058
35.52	0.4628426405645024	0.07417011610752992
35.56	0.45875837020015225	0.07315464142002873
35.6	0.4581988139548715	0.07297111290860943
35.64	0.46512958062951076	0.07453263245952574
35.68	0.46219945843477345	0.07374967791355955
35.72	0.4563260758302863	0.07237531985462084
35.76	0.4664406614724466	0.07472699659488753
35.8	0.4679874551736982	0.07503357372372083
35.84	0.4673130201903879	0.07482381335213766
35.88	0.46503878910194507	0.07425012922131362
35.92	0.46607366110075893	0.07447711076337267
35.96	0.46510165731340763	0.07420978616962269
36.0	0.47252895205090073	0.07585411431502474
36.04	0.47387564278327515	0.07630330929930287
36.08	0.4771121714808767	0.07714656655701715
36.12	0.47230118312173164	0.07608878264170738
36.16	0.4622490990326051	0.07379961216251997
36.2	0.475073393327411	0.07684686927507162
36.24	0.47334374106097477	0.07641989940421533
36.28	0.4763988661232765	0.07712235281857356
36.32	0.4757518026090432	0.07697230792386997
36.36	0.47573445674648085	0.07694825924636219
36.4	0.477661555642858	0.07739004382575783
36.44	0.472685659326611	0.0761623293865644
36.48	0.48077767174898955	0.07797016313315344
36.52	0.4892844663776102	0.07986250114801952
36.56	0.48095854442313857	0.07782650199019392
36.6	0.4904469172309084	0.07998131096238968
36.64	0.4931688093640007	0.08052304402379165
36.68	0.487712976388183	0.07913486455707003
36.72	0.4846580553325975	0.07832395764431961
36.76	0.4828257980146664	0.07785355716147892
36.8	0.4858713980650966	0.07846561636555845
36.84	0.4835756587453895	0.07784635437179657
36.88	0.48976798756899564	0.07921506534922683
36.92	0.4972930740830878	0.08087434429350424
36.96	0.4865592428237894	0.078257474250764
37.0	0.4963940128734554	0.08056539169558771
37.04	0.49712791169586523	0.0805741368214078
37.08	0.49289129012062854	0.07947083202682233
37.12	0.4945488099450119	0.07974849921300192
37.16	0.5016498969042535	0.08129730595214353
37.2	0.4955783480292505	0.07977734395368943
37.24	0.5032877541067364	0.08148116114473444
37.28	0.4972360885318803	0.08000180483406388
37.32	0.5090001531551424	0.0826092168366639
37.36	0.5075994386837209	0.08218111642355727
37.4	0.5063559467762223	0.08178157007351353
37.44	0.5060312641956186	0.08159154858657686
37.48	0.5092812626302804	0.08222651873137375
37.52	0.5118458906027981	0.08269250448452295
37.56	0.5101144060002598	0.08220604298223819
37.6	0.5109109685664046	0.0823200226571822
37.64	0.5143318819424355	0.08302646017437386
37.68	0.5147145479221383	0.08302463201699223
37.72	0.5154315214277406	0.08314233164866411
37.76	0.5176824339049475	0.08358636110825259
37.8	0.5164001751771418	0.08324315115644475
37.84	0.5191269607871495	0.08381668299395696
37.88	0.5251619334389783	0.08509704758110029
37.92	0.5223344181524544	0.08432369141811798
37.96	0.5263023948304445	0.08512420891980536
38.0	0.5262528800471633	0.08497521257710479
38.04	0.5240310084290017	0.060109711277806205
38.08	0.5066303594475173	0.03233956053936532
38.12	0.48169662744660785	0.011404480267586808
38.16	0.4428639882768346	-0.0028713541465819475
38.2	0.414517923391343	-0.011523596965816701
38.24	0.3694166449449381	-0.02247495818178348
38.28	0.33018550925624274	-0.03066279178820186
38.32	0.28920021050425954	-0.038115510559190685
38.36	0.23810661734914587	-0.04711625531117985
38.4	0.20425700106314018	-0.05139104908419918
38.44	0.16364376722736612	-0.056706484943776475
38.48	0.131831219820516	-0.05946523549312266
38.52	0.08288777969389244	-0.06588247156473868
38.56	0.037697827961628474	-0.07104640118817399
38.6	0.005212895000271669	-0.07310059821096156
38.64	-0.03501497293750503	-0.07677782185622903
38.68	-0.07827487457120089	-0.08103144640870613
38.72	-0.10317572943748363	-0.08100100212143319
38.76	-0.13205824873873603	-0.0818775264323787
38.8	-0.1658589049927008	-0.08402308984698187
38.84	-0.1876932597116287	-0.08343601605686822
38.88	-0.22632433911748748	-0.08691451059463016
38.92	-0.24167956155362122	-0.08506911451765667
38.96	-0.26292562649555296	-0.08485225862399826
39.0	-0.2922761703859874	-0.0867085460336286
39.04	-0.30510826639180866	-0.05674704017285319
39.08	-0.3051511630741359	-0.025282751577826904
39.12	-0.2948588480187128	-0.006090385613651481
39.16	-0.27196204505454585	0.0033186444875025894
39.2	-0.24725047509785553	0.010794857404290488
39.24	-0.22372481132393307	0.01669253448831251
39.28	-0.1876331311520491	0.024403384490199798
39.32	-0.16637041277010237	0.0280595210273007
39.36	-0.15283707419836268	0.029338839710740285
39.4	-0.10533971275420168	0.03811947526231791
39.44	-0.09192841202933329	0.038509938436279346
39.48	-0.0573229114939138	0.04366477071565447
39.52	-0.03749114693558895	0.045030823035363994
39.56	-0.012457238847095974	0.04749031993884429
39.6	0.005596003331043382	0.04822440294897914
39.64	0.03361129025173675	0.051221963401138396
39.68	0.05071022797408266	0.0515273808411428
39.72	0.06742151561582652	0.05183534042559433
39.76	0.09541233986218797	0.05471448909647159
39.8	0.1201043435862509	0.056863765921357404
39.84	0.13659735183835212	0.05715262024434711
39.88	0.15215769282708097	0.05733092715087616
39.92	0.16704408229241263	0.057445509044385196
39.96	0.17730215267064325	0.05659829779551629
40.0	0.1931800637243026	0.05714886188984947
40.04	0.21210400494642825	0.05849744285876111
40.08	0.22270353473939192	0.058065426331185443
40.12	0.23428537153929604	0.05802315921258055
40.16	0.2447775975267961	0.05790339363064473
40.2	0.24740012935673583	0.0561159296883568
40.24	0.2633497444142934	0.05765701406452193
40.28	0.26708930746868376	0.05652234323156456
40.32	0.28158206087489634	0.058011133604475844
40.36	0.284438592972325	0.05695681675196889
40.4	0.29066684523078895	0.05678836134071076
40.44	0.3049344967331124	0.058667049535629776
40.48	0.30431448051920124	0.057220236128077924
40.52	0.30606422011606677	0.05649794039060483
40.56	0.3066898668065653	0.05556789114756829
40.6	0.3116062691637314	0.05578414408798741
40.64	0.3179851633934757	0.05641394958482244
40.68	0.32198025729405716	0.056542129496661535
40.72	0.33225369719126197	0.05829790499203839
40.76	0.3267807497229442	0.056398135119393275
40.8	0.3225965395620942	0.05484940692741859
40.84	0.33672097944262247	0.05772298893985569
40.88	0.33909998160612953	0.05781240981996517
40.92	0.3332309582078703	0.05603058806491483
40.96	0.3374721688324481	0.056686360641263395
41.0	0.337953078715082	0.05644900061777301
41.04	0.33847855076750205	0.05627059040555277
41.08	0.341897326295405	0.05681028626681179
41.12	0.345953777691502	0.05754591684960252
41.16	0.3508173759639448	0.05849061330875116
41.2	0.3469408393732964	0.05739441291843316
41.24	0.35410285435367483	0.058844590904562226
41.28	0.346092434512576	0.0567691164222794
41.32	0.35246904618121166	0.058100056713499895
41.36	0.3531166672552619	0.05804892840368971
41.4	0.3604159217826874	0.0596258361774779
41.44	0.3498704341849315	0.057018253901506596
41.48	0.3565540423838814	0.05850538268472226
41.52	0.35491187200361063	0.05801092449844355
41.56	0.3557068090069831	0.05809800270637913
41.6	0.358341092818514	0.05859933964002776
41.64	0.3615769354338877	0.05917268864990235
41.68	0.36268765150794374	0.05934191456913108
41.72	0.3708458885430151	0.061085432890086916
41.76	0.3737936197050837	0.06164145815692126
41.8	0.3757499379407972	0.06193489594238584
41.84	0.36847864902439637	0.060116593937671096
41.88	0.3718390326355435	0.06083172029568001
41.92	0.3698049785283717	0.06023935092766208
41.96	0.3649243108548372	0.05906280597055892
42.0	0.3654228798324048	0.059156122449927254
42.04	0.37284246215624517	0.06080031729968269
42.08	0.3735837631174346	0.060840374774282405
42.12	0.38039268858156733	0.06231319664837646
42.16	0.37669691628835256	0.06133327470594253
42.2	0.3756166132330918	0.06094824791455217
42.24	0.3800393148597846	0.06185011688343693
42.28	0.37984971956195057	0.061715794847572086
42.32	0.37920172545652087	0.061471539534582884
42.36	0.3852858388444157	0.06281029037029696
42.4	0.3878773519837656	0.06331122860388064
42.44	0.38771420095934267	0.0631463700547408
42.48	0.38535131459744787	0.06252360112424554
42.52	0.38522980406934554	0.06242569456099224
42.56	0.3949029955956264	0.06458466941297582
42.6	0.3785931596064288	0.06067835553633673
42.64	0.38480278182990674	0.06214346234415596
42.68	0.3844540369962023	0.06199050949595106
42.72	0.39262764287458046	0.06390486858938307
42.76	0.39054373561854083	0.06333680873910712
42.8	0.3956176532505193	0.06441960395097501
42.84	0.3860311386816551	0.06216436663300237
42.88	0.3930735721410822	0.06372521160968231
42.92	0.39419168487917977	0.0638799421631542
42.96	0.39799018942947123	0.06468671129863668
43.0	0.39015703045457295	0.06275585973008779
43.04	0.39316847966665175	0.034912973620087
43.08	0.37425191833261534	0.011391444963284175
43.12	0.34928622437573753	0.0006287147854612263
43.16	0.3192972978559572	-0.0086316597095452
43.2	0.29516621316451175	-0.01490956542415136
43.24	0.2662592239574053	-0.02124454685359102
43.28	0.2300574334218912	-0.028331134641930628
43.32	0.19644295687505528	-0.03406117875404924
43.36	0.1639362804025989	-0.038979715556467856
43.4	0.13217882221655797	-0.04322302127297875
43.44	0.10393653514126111	-0.046331617671366496
43.48	0.07002145089208181	-0.05041758689836534
43.52	0.03356135770362492	-0.05490649017610645
43.56	0.006529316186989387	-0.05691936139446166
43.6	-0.018572257007161485	-0.058419112199095166
43.64	-0.053059359365952755	-0.06201682104454318
43.68	-0.07439080974312937	-0.06245510857265187
43.72	-0.1043227549164611	-0.06493436894622806
43.76	-0.1235133588021683	-0.06494854204359166
43.8	-0.14887857555927556	-0.0664341112097486
43.84	-0.16151830543645312	-0.06507263623286669
43.88	-0.18718082316317	-0.06689508911321801
43.92	-0.20912623719139609	-0.06796310363485462
43.96	-0.22571581936043128	-0.06797198284439025
44.0	-0.24041547415908107	-0.06767546908124909
44.04	-0.24463657683310577	-0.034270939624593925
44.08	-0.24082185250472546	-0.0069521246642338455
44.12	-0.22648321252044198	-0.0002881236648986027
44.16	-0.20278579055489113	0.006639414282498535
44.2	-0.18521513633618286	0.011059795522899943
44.24	-0.1664367186918699	0.015122402375356093
44.28	-0.13083465956926923	0.022426718793129814
44.32	-0.11354031616483308	0.025002404272084416
44.36	-0.10010820594033343	0.02629401695298353
44.4	-0.07809643230118163	0.029438420653153576
44.44	-0.05710172743561562	0.03204319593918895
44.48	-0.04318788189030926	0.032827571493415274
44.52	-0.021704156766906933	0.03525983058407264
44.56	0.0032577861802888623	0.03835129911276469
44.6	0.018308327599332753	0.03901817329868237
44.64	0.037448725416493966	0.040618568802446034
44.68	0.054699838715263724	0.04173267308209326
44.72	0.06658035155640196	0.04161839591186055
44.76	0.08574490050836585	0.043242516988293574
44.8	0.1007278953673021	0.04388961659219788
44.84	0.11445787290152652	0.04431138965558529
44.88	0.12915322276388644	0.045071717031023965
44.92	0.14588089278776642	0.046404389854477056
44.96	0.1527961484581349	0.04552249944916335
45.0	0.16958851395514105	0.047047624896406806
45.04	0.16670179703636015	0.044345735963516694
45.08	0.18303013146333097	0.04627358326845304
45.12	0.19317798800137767	0.04689780890288241
45.16	0.19525221458671488	0.04564947247907211
45.2	0.2069333559580838	0.04678840441788231
45.24	0.21197222758303216	0.04645411715996429
45.28	0.2289134271026166	0.04904618956146791
45.32	0.228628115222259	0.047639404959498956
45.36	0.23810109470798985	0.048657628828655895
45.4	0.2438137730684432	0.04886627371162124
45.44	0.24947285924458568	0.04917424061942172
45.48	0.25052317493690945	0.048471493770873474
45.52	0.2519372064762985	0.04793590899001738
45.56	0.26235252353591076	0.049524575772070804
45.6	0.26764467565193695	0.05005571291932932
45.64	0.2629212957073166	0.04827772541501509
45.68	0.27229012293986365	0.049870258366079875
45.72	0.27555041940637337	0.05004310345321401
45.76	0.27847165120840306	0.05014780613763846
45.8	0.2886927922574064	0.05204559941073873
45.84	0.28301869202807783	0.05020994198263455
45.88	0.2858650041890422	0.0504812090857651
45.92	0.28095222003621745	0.04897732539670842
45.96	0.29270388624854077	0.05141588813540084
46.0	0.2997574222772305	0.05269165841052022
46.04	0.30714815565473613	0.053764294223745415
46.08	0.30278849616192116	0.05217168359768362
46.12	0.29638841618658673	0.050277301956658846
46.16	0.3097091149439954	0.05298600074282011
46.2	0.31252862598303177	0.05317089544980753
46.24	0.30891708977917676	0.05195614619880777
46.28	0.3138475868731901	0.052778613302928115
46.32	0.3153616482539442	0.05283795258094529
46.36	0.3200271704648046	0.05362840258926101
46.4	0.3213090677431844	0.053624154558379496
46.44	0.3187675907544774	0.0527838091583529
46.48	0.3174481502689065	0.05226506558363498
46.52	0.32341579417416677	0.053497860097219116
46.56	0.32632231202770406	0.05399687736651045
46.6	0.3187975047526244	0.052132838507067014
46.64	0.3171885180429721	0.05162554010143597
46.68	0.32472411992377737	0.05330260560432009
46.72	0.3256560679291956	0.05337624687635399
46.76	0.3289836831066048	0.05405106077091302
46.8	0.3282519928951503	0.05372656393659408
46.84	0.3296837526109642	0.05394207412149087
46.88	0.33864140737982956	0.055892535805919366
46.92	0.33185521615921104	0.05417325112603062
46.96	0.3282529033890612	0.053250244047176154
47.0	0.3359726445047925	0.05493559682274773
47.04	0.34054973270765454	0.05580067374589782
47.08	0.34301901006308233	0.05616282838676635
47.12	0.3464834213923116	0.05678584238824284
47.16	0.33819362373070033	0.05467913301642959
47.2	0.3438852092558414	0.055845673232684405
47.24	0.3468034500351989	0.0563665639930294
47.28	0.3450823550491987	0.05580089759522969
47.32	0.35023107706624024	0.05684171154734809
47.36	0.34041827472448877	0.054451577671254664
47.4	0.34240828215482866	0.05481808403861668
47.44	0.34314791022308655	0.05493601334990193
47.48	0.3483734917794322	0.056115376307545546
47.52	0.3498899000951996	0.056364598459783206
47.56	0.3479957940963451	0.055857618079434054
47.6	0.36177311367089254	0.05896662640407011
47.64	0.3493208610987174	0.055974584999286606
47.68	0.35310105687801857	0.05676682131219294
47.72	0.34769257187274477	0.05549661059726332
47.76	0.34799973504562753	0.05556899684486453
47.8	0.3503793366616845	0.05608063892823953
47.84	0.35356053111447483	0.05680638985329342
47.88	0.35124638739384045	0.05621827362145986
47.92	0.35659406582596204	0.057432548840574964
47.96	0.34998989026982635	0.055791730879604116
48.0	0.3521260592484547	0.056270394730999686
48.04	0.35128584476885116	0.02635891989671626
48.08	0.3345752539303206	0.008351553191258541
48.12	0.30146653591736644	-0.003135423029680076
48.16	0.27932050748503595	-0.010018220270677405
48.2	0.251405825352799	-0.016717209507628894
48.24	0.2248487203109189	-0.022239149908217418
48.28	0.1968419900998056	-0.027376197230218502
48.32	0.16722348648714874	-0.032336318279732004
48.36	0.13407646880697205	-0.03755938309294689
48.4	0.11085682657512057	-0.040020735034696484
48.44	0.07952068914841257	-0.044080798634745476
48.48	0.047997444646738406	-0.047895451393210504
48.52	0.032879437866766434	-0.04770176534175815
48.56	-0.0027935746570584316	-0.052141190333234166
48.6	-0.030108539853247844	-0.054464671363529824
48.64	-0.060613515426787175	-0.05748468079676042
48.68	-0.0772774445108744	-0.05726837510094381
48.72	-0.09659518563058155	-0.05778256938695944
48.76	-0.12164415551667743	-0.05958631561827466
48.8	-0.14149046312422656	-0.06025530844950126
48.84	-0.1619015897546347	-0.06118224557707053
48.88	-0.17040337413250145	-0.05942252673382685
48.92	-0.19297595849120308	-0.0611667571114241
48.96	-0.21411746377365257	-0.06267644127601026
49.0	-0.22222914627773246	-0.061232609826530664
49.04	-0.23665120871785641	-0.029793848151880443
49.08	-0.22894042155142733	-0.006886732240582255
49.12	-0.21446543545636035	0.0003930013651352801
49.16	-0.18913445208036703	0.007816727980079402
49.2	-0.17525956421077996	0.01152987414510686
49.24	-0.15393624580959217	0.016201695797716048
49.28	-0.1266697613626897	0.021818140725835516
49.32	-0.10929938552880634	0.024596700971910728
49.36	-0.09352219162756165	0.0265777153933602
49.4	-0.07897664266820545	0.0280403467378176
49.44	-0.05394998237277003	0.031698597654028715
49.48	-0.031558829183314194	0.034552811923114206
49.52	-0.013714389853874617	0.036106252980720906
49.56	0.011821648483249975	0.03946918620516143
49.6	0.019546776645550875	0.03853707341926291
49.64	0.04828263826598	0.04246947821630366
49.68	0.05838022674185786	0.04202243772236508
49.72	0.08096208987218927	0.04449345145378489
49.76	0.09671335505429517	0.04534364260931156
49.8	0.1100808278726833	0.0457142506895139
49.84	0.12163161908033668	0.045711665899600386
49.88	0.12871852869590683	0.04478987731672446
49.92	0.1475714940408025	0.046657309864395174
49.96	0.16425165697618116	0.04815517788744768
50.0	0.16267849334093515	0.045498166567152415
50.04	0.1808888832841058	0.04794233161768629
50.08	0.1824524291180113	0.04660182136859519
50.12	0.1975502395271186	0.04848687132690302
50.16	0.2016523655022067	0.04785554382789301
50.2	0.20739769693036592	0.04774656580744131
50.24	0.22304740853021868	0.05005557667918057
50.28	0.2232375304880545	0.04879405581748056
50.32	0.2319236052375751	0.04955103552847619
50.36	0.24127972131216258	0.050582261353677965
50.4	0.24135635658898047	0.04953004069455011
50.44	0.24762330571987615	0.04993956354549857
50.48	0.26442297300615414	0.05297795581295083
50.52	0.26772326933351753	0.05281439742438289
50.56	0.2618489393963522	0.050653243416354035
50.6	0.2676652756186754	0.051215393555990966
50.64	0.2694143368129678	0.05092423531843603
50.68	0.27754916041367667	0.052143086217503826
50.72	0.2859383234249454	0.05342077388595754
50.76	0.2784960151601158	0.05111767471048209
50.8	0.29005495230122413	0.053381328364218855
50.84	0.29427432989173724	0.05381655667433156
50.88	0.298440919764322	0.054282817180805
50.92	0.3019006672743591	0.05463737731342218
50.96	0.3040402280783299	0.054695169999974855
51.0	0.30454094274040433	0.054393305789053
51.04	0.31010677870227327	0.02424403144138338
51.08	0.2895446500835637	0.005488552882807141
51.12	0.26716322846042634	-0.003207726150034465
51.16	0.25024555176835517	-0.00862589722174089
51.2	0.22500880531495976	-0.014754054626660275
51.24	0.1913351958814361	-0.022002326366307473
51.28	0.16996075172937716	-0.025598859723089055
51.32	0.13653172513818457	-0.031627632636257105
51.36	0.1094851458830457	-0.03564977007473076
51.4	0.09211344002440804	-0.037075448246259524
51.44	0.06073208670883908	-0.041443619998306584
51.48	0.039171812833376875	-0.043325213974272164
51.52	0.013071425762424696	-0.046049937680841
51.56	-0.01131752726466052	-0.0482695358706176
51.6	-0.02878552014677932	-0.04873979701145821
51.64	-0.0548082973108907	-0.051218717316924164
51.68	-0.07768317212558401	-0.052891232374679596
51.72	-0.09474605005428391	-0.053202714514527814
51.76	-0.12392351139275416	-0.0563886956337922
51.8	-0.13845488784400142	-0.0562230181206686
51.84	-0.14016004890179562	-0.053213418199439234
51.88	-0.167333795829948	-0.056274571516342076
51.92	-0.18157687227509034	-0.05637519061527089
51.96	-0.1967467839252325	-0.05684195140231195
52.0	-0.20569837220748782	-0.05601045145079
52.04	-0.21809159853634016	-0.05609361981493614
52.08	-0.23752351831041277	-0.05792694870809963
52.12	-0.2421498353716826	-0.05649035956707276
52.16	-0.2488517240745945	-0.0557242895980754
52.2	-0.254550976947095	-0.054924560507605906
52.24	-0.2548169658000289	-0.05299137991616835
52.28	-0.2662378132228302	-0.053871942535933276
52.32	-0.2762349909469481	-0.054564713020392
52.36	-0.279077241295542	-0.0536956250663522
52.4	-0.28558494283097385	-0.0538376612822509
52.44	-0.2883690078630397	-0.05326483701302952
52.48	-0.2950843949546624	-0.053711860922003904
52.52	-0.30338582518383356	-0.054647815996469964
52.56	-0.30467592007704974	-0.05405056186183885
52.6	-0.2961240416415959	-0.051246002653508795
52.64	-0.3151303329534232	-0.05498818339212069
52.68	-0.3101500201332257	-0.05318701569924554
52.72	-0.31659313809374023	-0.05411998151928329
52.76	-0.3091946726396599	-0.051872892924303686
52.8	-0.31904275340621285	-0.05371598725927992
52.84	-0.32144767720454726	-0.053895884538471626
52.88	-0.32101843052175394	-0.05344117716044948
52.92	-0.32009063769648205	-0.05286731053598908
52.96	-0.3236643811075465	-0.05343835717906924
53.0	-0.32580782554668486	-0.05365328165656628
53.04	-0.32686601173828744	-0.05373672966877253
53.08	-0.32672952027026103	-0.053550800850259275
53.12	-0.3364157145300717	-0.05565099275135428
53.16	-0.3339705587025922	-0.05496211835927946
53.2	-0.3344684689559788	-0.054929569067429206
53.24	-0.3416126078040185	-0.05649424514268647
53.28	-0.3351248369717388	-0.05486917155107845
53.32	-0.3416613475369711	-0.05624497891993352
53.36	-0.33809201653360976	-0.05532179519708727
53.4	-0.34120750107910025	-0.055929782913799776
53.44	-0.34567077417943337	-0.056847324372795084
53.48	-0.34217136465616216	-0.0559529246184157
53.52	-0.34811785363503966	-0.057225712975601604
53.56	-0.35194155569682145	-0.05797779329315409
53.6	-0.35712158179372494	-0.05901666762587123
53.64	-0.3550142292632191	-0.05835724370716938
53.68	-0.34784889374314265	-0.056541652198493914
53.72	-0.35386189034106447	-0.057865252732554044
53.76	-0.3546627426585685	-0.05799452087115165
53.8	-0.34949309387873945	-0.056686231314912815
53.84	-0.35713081629856547	-0.05838629397990468
53.88	-0.3605626289277422	-0.0591111372547462
53.92	-0.3579968243802712	-0.05841812123261857
53.96	-0.35929864552270124	-0.05860516784331927
54.0	-0.35649124645399466	-0.0578395460908169
54.04	-0.3576699561431379	-0.058186120625518374
54.08	-0.35945283404822004	-0.05863877507317312
54.12	-0.3718922437707083	-0.06154154347430009
54.16	-0.36394811413071343	-0.059688276165859165
54.2	-0.36863351150169466	-0.06075365418569956
54.24	-0.3698134033750492	-0.06092775246002852
54.28	-0.3692713338885284	-0.06072107281369225
54.32	-0.36863088894871765	-0.060531680149431236
54.36	-0.3731786745706199	-0.06152962754318991
54.4	-0.37390922782123276	-0.061611332459391766
54.44	-0.3798930327924114	-0.06294016930208479
54.48	-0.3839665952169907	-0.06377165559312048
54.52	-0.37910041570688074	-0.06249411188583032
54.56	-0.3849718876407012	-0.06373403390948312
54.6	-0.38003057651781597	-0.06243377862169838
54.64	-0.38618813024699683	-0.06367663023790789
54.68	-0.3822080136339811	-0.06260500817951999
54.72	-0.39589375710264946	-0.06572623110527596
54.76	-0.38779927033512107	-0.06365569927651929
54.8	-0.39152507686722854	-0.06443698639790933
54.84	-0.3901193908300763	-0.0639953176368537
54.88	-0.39611911571173225	-0.06527654145153733
54.92	-0.4036594257515497	-0.06693606721973251
54.96	-0.3955277182061721	-0.06486450068536163
55.0	-0.40342225894998623	-0.06652765931123451
55.04	-0.403443032968041	-0.06631880004592024
55.08	-0.3979704775799855	-0.06477628150307396
55.12	-0.40839364986621496	-0.0669573533952699
55.16	-0.4107033971699464	-0.06725815396986384
55.2	-0.4084559882212215	-0.06653417352515792
55.24	-0.4050607144835346	-0.06562949078870704
55.28	-0.4083221941271749	-0.06625587671991527
55.32	-0.41489991864405507	-0.0676799419772225
55.36	-0.4170542926984546	-0.06806883351054847
55.4	-0.4189880272475067	-0.06836195755214858
55.44	-0.416487815173884	-0.06765246461950616
55.48	-0.4160048073136369	-0.06740036682948491
55.52	-0.4215652387353832	-0.06859682799604046
55.56	-0.4174323683340887	-0.0674836174511932
55.6	-0.4188057795659507	-0.06771174115353486
55.64	-0.41633383492381276	-0.0669979989661444
55.68	-0.426102617430526	-0.06918858716458909
55.72	-0.4225181508728667	-0.06824015718306416
55.76	-0.43343111422701036	-0.07067174118577711
55.8	-0.4249473895641666	-0.06857260309512977
55.84	-0.42956417767520916	-0.06955522206552404
55.88	-0.43238307494208145	-0.07009450926478959
55.92	-0.43067071030973353	-0.06959270254969449
55.96	-0.42511040918043896	-0.06823797826111978
56.0	-0.43201426050946007	-0.06979864421741139
56.04	-0.4300512587211978	-0.0420370097085268
56.08	-0.41048414839381725	-0.01395570916211493
56.12	-0.3820631981177576	-0.0008692920606458848
56.16	-0.35220907738575064	0.00892430930371782
56.2	-0.3142475424414581	0.018667870512020318
56.24	-0.2866136788674794	0.024537391207914906
56.28	-0.25660049601142154	0.030111041907483142
56.32	-0.2187220593319965	0.036728412336278146
56.36	-0.18189628098403654	0.04249959286223966
56.4	-0.14422940338749277	0.04786678062405305
56.44	-0.11158117802941875	0.05173827885267483
56.48	-0.07535135420024897	0.055980138648393615
56.52	-0.03584512662776246	0.060756282721679586
56.56	-0.012975550324240824	0.061416593602164664
56.6	0.02585784852602136	0.06562960137659138
56.64	0.05871460970410352	0.06839040420758691
56.68	0.07531107107365402	0.06727210541840031
56.72	0.11154795208398666	0.07078229999811957
56.76	0.132454084946184	0.07078955318036806
56.8	0.17095249684631839	0.07496376792117457
56.84	0.19308359405009243	0.07534729000955429
56.88	0.20792377222907002	0.07422395900061438
56.92	0.24024410699445042	0.07734138433086318
56.96	0.2484311565621329	0.07497629588080545
57.0	0.26941704323472726	0.07581194603708558
57.04	0.2771125327878321	0.044136283159593066
57.08	0.27553411126287797	0.011604412114719971
57.12	0.25897189831806566	0.0023254397651854206
57.16	0.24200889304771592	-0.0039113502573703135
57.2	0.21959067619406203	-0.010051223505892055
57.24	0.19347724534927668	-0.016070752248139024
57.28	0.1740735687114677	-0.01989077433644689
57.32	0.14844746378328708	-0.024615196045434266
57.36	0.12354291789869642	-0.02860800876033651
57.4	0.099479680168514	-0.032021444219457657
57.44	0.06681179822146542	-0.03717403943489984
57.48	0.05128518944958772	-0.03800442806523259
57.52	0.02958958250432607	-0.040190833108740276
57.56	0.0011138318638019636	-0.04372355687023667
57.6	-0.011132013216486217	-0.043357493553251567
57.64	-0.03009321994570499	-0.044541988422665185
57.68	-0.05331092034540253	-0.04666734566246446
57.72	-0.0692033945551951	-0.04712786807323731
57.76	-0.09295686891976769	-0.049421352009413756
57.8	-0.10813629934663131	-0.04975095148624929
57.84	-0.11917413181813681	-0.04915982361255133
57.88	-0.1451577873191981	-0.052168915019944175
57.92	-0.15429275001409548	-0.05128961091664816
57.96	-0.1607528506795854	-0.04990263655673355
58.0	-0.1782135723159716	-0.05122496456066365
58.04	-0.18642263816979915	-0.05076684485428518
58.08	-0.19420484952070863	-0.05033688514326048
58.12	-0.2093636321079418	-0.05180983633215706
58.16	-0.21424856222579955	-0.050988622129256624
58.2	-0.23267801546728342	-0.053433452960138246
58.24	-0.23552244076525372	-0.052329352172535676
58.28	-0.24725228407980873	-0.05346110768388628
58.32	-0.24761213612737618	-0.05203139581835234
58.36	-0.260355443212879	-0.05361573667147088
58.4	-0.2665157963139756	-0.0537450132971907
58.44	-0.2691510289346903	-0.05318795406359755
58.48	-0.28364096080193296	-0.0555124113330283
58.52	-0.28174947402756667	-0.05405713214070419
58.56	-0.2806213072195931	-0.05292148391269239
58.6	-0.28463022660214754	-0.05312038156094231
58.64	-0.2911134175050248	-0.05391306552684949
58.68	-0.2889011175453783	-0.05270250226178294
58.72	-0.2985372589359293	-0.05431711620146856
58.76	-0.2989451070930994	-0.053807309709470494
58.8	-0.30674592455135674	-0.05512335089040996
58.84	-0.3082831420485733	-0.05490573469976159
58.88	-0.317769115977301	-0.05668909627982059
58.92	-0.31314952432634857	-0.055120725905637075
58.96	-0.31840904809410453	-0.055939856381137514
59.0	-0.3226465636044259	-0.05656273166351357
59.04	-0.32150276593649313	-0.05061189483068795
59.08	-0.3211934954220413	-0.04587812857512772
59.12	-0.31613959593194285	-0.04080225872270872
59.16	-0.320813307727489	-0.03862305964085779
59.2	-0.3040022274588881	-0.03209367963560329
59.24	-0.29243326132722064	-0.02773234473990044
59.28	-0.2898886004129021	-0.026223837715003764
59.32	-0.2754933741649914	-0.022330302721373547
59.36	-0.2669646428678105	-0.020509389582622863
59.4	-0.26401402310585514	-0.020422030148877238
59.44	-0.24880547694332428	-0.017878838615441157
59.48	-0.2395641461005874	-0.017191839009171123
59.52	-0.23161163705948612	-0.016915077436399382
59.56	-0.22375841600871377	-0.017074633461336253
59.6	-0.2169227631130619	-0.017546542188837454
59.64	-0.20712214748751212	-0.01744869299609917
59.68	-0.19427341766088876	-0.016729837592844143
59.72	-0.1905752920177541	-0.01798807948898542
59.76	-0.19573481877323562	-0.021525235010657156
59.8	-0.18570389604484286	-0.02112031969021351
59.84	-0.17356940759910156	-0.020401145040708803
59.88	-0.17397859023179643	-0.022588738075553713
59.92	-0.17938758921299855	-0.025471765508373104
59.96	-0.16842962583407686	-0.024026902434407315
60.0	-0.16819522808905069	-0.024893403367521886
60.04	-0.1591380186610275	0.0008160458427871366
60.08	-0.1483215469804566	0.005933111771490373
60.12	-0.13037149534051232	0.011182002461135501
60.16	-0.1276499503411757	0.012100818176972963
60.2	-0.10870081210445941	0.016328006419841595
60.24	-0.09218803530681575	0.019524694161223845
60.28	-0.07775387865390189	0.02189785167112279
60.32	-0.056029224330316284	0.02565474998664747
60.36	-0.040071619421588364	0.0276991303808685
60.4	-0.020433114668813535	0.030523837653544966
60.44	-0.0039025015396573965	0.032464064602335724
60.48	0.010421380747241195	0.03375495334469358
60.52	0.01528633864153545	0.03274267106905865
60.56	0.04308699597492114	0.037087035127229426
60.6	0.04918959900374798	0.03617596769949139
60.64	0.0675073246919116	0.0381750747634828
60.68	0.08476776275577466	0.03990710620241952
60.72	0.09738374901357703	0.04061176392268692
60.76	0.11546438731559447	0.04261768886629335
60.8	0.12022444980177414	0.04154492922771669
60.84	0.12439071472567653	0.04045759370359831
60.88	0.13913015653443403	0.04194907087489662
60.92	0.14835670269841048	0.042233680392609024
60.96	0.1587129787939543	0.04278686557687109
61.0	0.16665767452268626	0.04288664603172481
61.04	0.17445513342489352	0.008758213436506082
61.08	0.16026722382851574	0.0008415052961437547
61.12	0.14855840141314372	-0.003414677930701906
61.16	0.1300430746400573	-0.008581204096802058
61.2	0.12453204603764158	-0.009918298021741108
61.24	0.1096489944987624	-0.01308163483406682
61.28	0.09174003099799326	-0.01646509809735879
61.32	0.07887860167008197	-0.01837958249567417
61.36	0.06379687576414482	-0.02046758314973815
61.4	0.046454137896229104	-0.022968939113123248
61.44	0.02998086703981128	-0.025123056823957685
61.48	0.022482021092808176	-0.024979752451680284
61.52	0.00052672869517337	-0.02820571438014026
61.56	-0.01905835857388443	-0.03074806323968833
61.6	-0.01949384608075399	-0.02880941810072924
61.64	-0.04330845203263797	-0.032290219090913896
61.68	-0.048538778461227026	-0.031435168158445485
61.72	-0.06630878483093647	-0.0335270652236978
61.76	-0.07322111891669293	-0.033121127415665044
61.8	-0.08195786788232345	-0.03315869080844229
61.84	-0.09987183934236843	-0.03536795981162158
61.88	-0.10445958897285133	-0.03449170006185868
61.92	-0.11643489257265852	-0.0354268526948225
61.96	-0.11921179066954192	-0.034267679580946356
62.0	-0.1331050877968113	-0.03584438061407044
62.04	-0.14566832615799022	-0.03716538799215305
62.08	-0.1453896398706	-0.035638167312980695
62.12	-0.15109797352682494	-0.035604738479106376
62.16	-0.1536821101700287	-0.03491529495180246
62.2	-0.15544634769441842	-0.03412398713930041
62.24	-0.16983142848553284	-0.036382446074226325
62.28	-0.17390348962273627	-0.03628986017649993
62.32	-0.1726719333488361	-0.03501691781597686
62.36	-0.18469701866177038	-0.036943444036810026
62.4	-0.18282409189478485	-0.03567649655721129
62.44	-0.18838319112677018	-0.036248691101126045
62.48	-0.1896155289171982	-0.03587543499658879
62.52	-0.1988729717962186	-0.03742547597200188
62.56	-0.20088762819002645	-0.03726702963371181
62.6	-0.20358894316710643	-0.037340306602420346
62.64	-0.20278160633603037	-0.036687472862178216
62.68	-0.2052524703777424	-0.036851607892077316
62.72	-0.21044582228671002	-0.03767127624940994
62.76	-0.20843988383714235	-0.03681434127665088
62.8	-0.206667552974074	-0.0360688006400882
62.84	-0.2114958324626713	-0.036886599310443094
62.88	-0.21467532213181753	-0.03730405551526881
62.92	-0.2175300192049565	-0.037706533530872485
62.96	-0.21711443138539044	-0.03733144104738179
63.0	-0.22395373399594368	-0.038742710535042836
63.04	-0.22098950933614883	-0.03202031902056919
63.08	-0.2125255275854931	-0.02512106192007173
63.12	-0.21642916892474262	-0.022054128151168174
63.16	-0.21166453658752554	-0.0174440269459552
63.2	-0.2046060785883276	-0.013370751777113127
63.24	-0.18826335369407438	-0.007965005990147763
63.28	-0.18407519809326225	-0.006375643697112396
63.32	-0.16839578581872247	-0.002558098460844649
63.36	-0.1610199776107333	-0.001335876244459057
63.4	-0.13880176071093814	0.0028600988535086858
63.44	-0.13571122968698085	0.0022077650601377043
63.48	-0.11720697774095461	0.004622340889229241
63.52	-0.10236423175264234	0.00575251195394267
63.56	-0.10193262901045771	0.003357127091855209
63.6	-0.09356263277406074	0.0028975175621137952
63.64	-0.08717450755692796	0.0017476223015606245
63.68	-0.07943153872986054	0.0010016756754508173
63.72	-0.06423340296448694	0.0021587968159585205
63.76	-0.06096235981483453	0.0002948699236782811
63.8	-0.06090891265886714	-0.0021984877395515856
63.84	-0.05578975349927466	-0.0033761048969958105
63.88	-0.05661167976113461	-0.005595741474220551
63.92	-0.04531207463275078	-0.0047749961280504115
63.96	-0.048827695127464106	-0.007447082192794113
64.0	-0.051788652106629765	-0.00938939253972637
64.04	-0.05487691284410698	-0.014075684741715836
64.08	-0.064483445986898	-0.017817594103256125
64.12	-0.0664686972238901	-0.01892771516568866
64.16	-0.05805589520266511	-0.017219516424523358
64.2	-0.0666273251227005	-0.0194915933519935
64.24	-0.07441505537433801	-0.021352371819787472
64.28	-0.07144829982756087	-0.020531008843943075
64.32	-0.07281141320749815	-0.02074358596121092
64.36	-0.09108172697644176	-0.02468448969148282
64.4	-0.09638807048756146	-0.025416154997469544
64.44	-0.09683247141611426	-0.02507599665058748
64.48	-0.09613525485750331	-0.024462508971056233
64.52	-0.10064579192069228	-0.025120943209762565
64.56	-0.10706040337460336	-0.026173783706746726
64.6	-0.11356008453433576	-0.027183453949323776
64.64	-0.11899963009513914	-0.0279494019174318
64.68	-0.1182803147279716	-0.027203942208426972
64.72	-0.12606882547293924	-0.028596100245477516
64.76	-0.1342263559943122	-0.02999574642390077
64.8	-0.12863787703373836	-0.02812909365882306
64.84	-0.135888064008762	-0.029389704796776266
64.88	-0.15191762134291414	-0.032695873565370515
64.92	-0.15019483021583035	-0.03173009742894953
64.96	-0.15258746435542184	-0.03172758310500883
65.0	-0.15549304134414627	-0.03202150180075593
65.04	-0.14660414079004885	-0.0003385810486339347
65.08	-0.14127279231748405	0.004762084408843854
65.12	-0.12697731815525165	0.009652497846002275
65.16	-0.11100032053055968	0.01395053007913908
65.2	-0.09137718790402136	0.018380438801303283
65.24	-0.07626038740215056	0.021160384627813673
65.28	-0.061054898467839916	0.023688542815830306
65.32	-0.03710049083643278	0.027848586257375005
65.36	-0.02415460531480827	0.029278885444045707
65.4	-0.013580857605192613	0.02988757289738806
65.44	0.010523316465577366	0.03355053422797055
65.48	0.02456955747443751	0.034779033976152444
65.52	0.03738548431569243	0.03568401307347822
65.56	0.057571425138017815	0.03820001238985977
65.6	0.07593479321652688	0.04028812316582485
65.64	0.0712482821696415	0.036946874043032665
65.68	0.09556731149203485	0.04043264608807805
65.72	0.10431672764627171	0.04030234496080126
65.76	0.11879933699191869	0.041549448293597135
65.8	0.13637865997273388	0.04356962864028397
65.84	0.14124674298616255	0.042619686923760954
65.88	0.15450096802077778	0.04380267727085059
65.92	0.16123400978511948	0.043503697334960345
65.96	0.17501914292473414	0.04493167157350485
66.0	0.17719015863100154	0.043783663575613106
66.04	0.18603863087661618	0.01011974681294486
66.08	0.17693475575727385	-0.00040768441154229174
66.12	0.15908134082650083	-0.006629313747699962
66.16	0.14484488709389426	-0.010629962853531419
66.2	0.12395547380164784	-0.015402252739266546
66.24	0.11196898739263829	-0.017616434092207377
66.28	0.09111099800696923	-0.021484355032201197
66.32	0.07517070125730888	-0.02386976281185998
66.36	0.05735861808506226	-0.026356940836765985
66.4	0.04170558195080097	-0.028208404948149468
66.44	0.012464053371713597	-0.03298897871625816
66.48	0.010002974204517574	-0.031428328672392335
66.52	-0.004223692867193392	-0.03254674067557267
66.56	-0.03215260448667291	-0.03677234037070532
66.6	-0.046044621123824445	-0.03760187689464417
66.64	-0.05834291671493627	-0.03811167642773625
66.68	-0.07266722810888625	-0.039024316352751796
66.72	-0.08489804043173055	-0.039484644159508774
66.76	-0.10208500456015482	-0.041194399600736634
66.8	-0.10660859730200492	-0.039965086363315
66.84	-0.12139980447344018	-0.041197610900583354
66.88	-0.13663972009917022	-0.04260055407994716
66.92	-0.15081709076464864	-0.04382326711135236
66.96	-0.15653910542041025	-0.04316326707760457
67.0	-0.16328742862624618	-0.04289016154156128
67.04	-0.16358112558162502	-0.04101618980711873
67.08	-0.17852566933640035	-0.042700148846637254
67.12	-0.18048601083086935	-0.04144512797268975
67.16	-0.1935870291163521	-0.042946279592682615
67.2	-0.19256522277828214	-0.041283349473240485
67.24	-0.20874540696362573	-0.04369088447049939
67.28	-0.19812725717935134	-0.03995401955980809
67.32	-0.2118620592720724	-0.04206290860950416
67.36	-0.21140028321705326	-0.04092714971493534
67.4	-0.21782007403421047	-0.04150436111445481
67.44	-0.22019828702466485	-0.04120291807623237
67.48	-0.22181971994358876	-0.04083282041555525
67.52	-0.22057348261727996	-0.039899159898712074
67.56	-0.22737106199201848	-0.040907552780163
67.6	-0.22672449253987972	-0.04020937311702891
67.64	-0.22550348351473237	-0.0394591272050599
67.68	-0.23186233975628506	-0.04054856386419593
67.72	-0.2255441980610286	-0.03871184144361657
67.76	-0.23871072937248786	-0.04145269847685098
67.8	-0.23294954976221108	-0.039803557122645015
67.84	-0.24443186961519994	-0.04216294779626744
67.88	-0.23226700994870944	-0.03907246968696847
67.92	-0.24048248437115954	-0.04080883198470048
67.96	-0.24300694489488497	-0.04118471129256486
68.0	-0.24767256822455475	-0.04206710240730632
68.04	-0.24577722079967662	-0.041400576352695645
68.08	-0.24679859223007297	-0.04144385758915051
68.12	-0.25095771854873555	-0.04228090941571727
68.16	-0.24091931380530546	-0.039739049619988843
68.2	-0.2588252653568012	-0.04374868527544081
68.24	-0.2543350234447998	-0.04259404706913687
68.28	-0.2529388480795169	-0.04210569487693957
68.32	-0.25938748059991473	-0.0433926498347926
68.36	-0.2549191492152046	-0.04225018092697441
68.4	-0.2544603875399057	-0.042013857886277914
68.44	-0.26472376519825336	-0.04427714293217979
68.48	-0.26052876384291773	-0.043147426340679494
68.52	-0.2632161466602261	-0.04369123681307764
68.56	-0.2570053752892762	-0.04208987843755951
68.6	-0.2636964061068674	-0.043526973281613576
68.64	-0.26070192715944757	-0.042708857099211656
68.68	-0.2676421733444566	-0.04428958365170864
68.72	-0.2631350272168257	-0.043073321355323387
68.76	-0.27436453278911144	-0.04558015102433491
68.8	-0.27587162708659857	-0.045824070121825725
68.84	-0.271552403276084	-0.04471957150798519
68.88	-0.2755098727909407	-0.04557664232912067
68.92	-0.2711926377590464	-0.044503500652674166
68.96	-0.2734397054159393	-0.04498481728498886
69.0	-0.27962925433597613	-0.046305517871073364
69.04	-0.2791146082846319	-0.04600636481286785
69.08	-0.2713968742703545	-0.04409749541368454
69.12	-0.27520513405284175	-0.04494105828503524
69.16	-0.2787070646793616	-0.04569776058367315
69.2	-0.27790867577120926	-0.04539226956134532
69.24	-0.28217447082445624	-0.04624694327803189
69.28	-0.27351510672423085	-0.04409835978007803
69.32	-0.2802213354936796	-0.04559910998571163
69.36	-0.2955577828325286	-0.0490540732127454
69.4	-0.2845771474160562	-0.04639712334442437
69.44	-0.2833367631203464	-0.04605130997948132
69.48	-0.2900975220382084	-0.047564944934804745
69.52	-0.2911253094688035	-0.04768932922258668
69.56	-0.29370674660955404	-0.0481393104352487
69.6	-0.2883454522002115	-0.04675185659779136
69.64	-0.29398776411174304	-0.04804207507579355
69.68	-0.2827151124177049	-0.04533298272483469
69.72	-0.2883978958088175	-0.046630072183107406
69.76	-0.2925837421786292	-0.04756736083536228
69.8	-0.29674526380207733	-0.04849321817337121
69.84	-0.2904822975603246	-0.04698248083119723
69.88	-0.29272972486897525	-0.04745834117011628
69.92	-0.2942568912521928	-0.047736900917181926
69.96	-0.2934196729134817	-0.047502193405024165
70.0	-0.29247461650399276	-0.047169844219166056
70.04	-0.28844019160333145	-0.014625098075232802
70.08	-0.28015433970163683	-0.004875259430160116
70.12	-0.2563372328073685	0.003632757433903011
70.16	-0.2304054142512125	0.010772350353259429
70.2	-0.20564600477837935	0.016600972464866012
70.24	-0.180469972553151	0.02171852682044003
70.28	-0.159625979095841	0.025172492396691108
70.32	-0.13574686696330077	0.028914267270749992
70.36	-0.11390510646541761	0.03181215239880121
70.4	-0.07688530689128786	0.03795162851179487
70.44	-0.06641649977912009	0.03752957005092279
70.48	-0.036249789835608094	0.04160461904550491
70.52	-0.012567374044667047	0.043914378050893176
70.56	0.012126231591575297	0.04636332847964068
70.6	0.034148664115595306	0.04807032562207869
70.64	0.05181078123701713	0.048798868986239745
70.68	0.07224715761484046	0.05008937397970352
70.72	0.08971320067629973	0.05072274539896168
70.76	0.10410622408740722	0.05071837448187872
70.8	0.12662208237108089	0.05262783146341081
70.84	0.13914514830930755	0.05229476048782301
70.88	0.16213155067490104	0.05449483852456848
70.92	0.16729413177326918	0.0526261274602432
70.96	0.185700948813819	0.05405924288980969
71.0	0.194591560117686	0.05337354709201582
71.04	0.19197788512824177	0.01728319511516758
71.08	0.18778518859064813	0.0013542047298565688
71.12	0.17719881297593532	-0.0038877938020254743
71.16	0.15731270000357783	-0.009517016986461353
71.2	0.14325137202192134	-0.013103625929414584
71.24	0.12466308840371931	-0.016931929615950445
71.28	0.10151434238573045	-0.02147465020982963
71.32	0.08729036612717671	-0.023591336908213963
71.36	0.06561752794837948	-0.026988228773862623
71.4	0.05128471039429486	-0.028514234676471226
71.44	0.03393294157840256	-0.030507202713611938
71.48	0.015345662384284827	-0.032677958182335924
71.52	0.002709710737304642	-0.03326355779232721
71.56	-0.02074837063274435	-0.03635589709279452
71.6	-0.033712268387926736	-0.036851203435960586
71.64	-0.05213816935442055	-0.03862475230805125
71.68	-0.06370974087462526	-0.038784294508100295
71.72	-0.07462390431691218	-0.038879943986042526
71.76	-0.09768467162215692	-0.04182935415502667
71.8	-0.10758330849624123	-0.04173600296213221
71.84	-0.12172008280104867	-0.04266639965346557
71.88	-0.12249746822522667	-0.040555810981275274
71.92	-0.14448223008361122	-0.04352723247704077
71.96	-0.14927753857154913	-0.0425234381462378
72.0	-0.15993805393209024	-0.04299656120679692
72.04	-0.16927365294704816	-0.04320691886260867
72.08	-0.17659786613476264	-0.04308436967402006
72.12	-0.17768641589706893	-0.041695561839024606
72.16	-0.193694574193492	-0.04388354428637688
72.2	-0.20034894144816412	-0.04399076170030523
72.24	-0.20808960041796828	-0.04442635711710029
72.28	-0.216598313150898	-0.04511097655675588
72.32	-0.2185722800442557	-0.04437321273835582
72.36	-0.22433326142136173	-0.04464205851057544
72.4	-0.22916942998139628	-0.04475650257819482
72.44	-0.22378687625961888	-0.04264858608632428
72.48	-0.23290360203191657	-0.04392957606976698
72.52	-0.2337461809458527	-0.04341085847764029
72.56	-0.2506345400363434	-0.04666806700217686
72.6	-0.2468028337152171	-0.04508921392632966
72.64	-0.24862463143533808	-0.04492494443836206
72.68	-0.25564206295459435	-0.046044434028685036
72.72	-0.2592687549518274	-0.04647268298239272
72.76	-0.25664741549023373	-0.0454356021659587
72.8	-0.2670041928281418	-0.04748601866879452
72.84	-0.2605011800137941	-0.04554576572021207
72.88	-0.26057170538240915	-0.04520853087526308
72.92	-0.2659733465756678	-0.04617739951940096
72.96	-0.26879615124772754	-0.04655816931878793
73.0	-0.2670652448810726	-0.04586646674050978
73.04	-0.27302478111838363	-0.04678369438088476
73.08	-0.2730809923556486	-0.04637126119207723
73.12	-0.2708241689391119	-0.0454841237434857
73.16	-0.27595593674391017	-0.04632555475372225
73.2	-0.27826560417501783	-0.04658337419241053
73.24	-0.27413289777311023	-0.045383135545358014
73.28	-0.28675979430250864	-0.048088294851917374
73.32	-0.2803055975996988	-0.046336105343846405
73.36	-0.2754103647543762	-0.04495645350178575
73.4	-0.28893138852749295	-0.04798027099520254
73.44	-0.2805439492710888	-0.04584976434396397
73.48	-0.2898260738614318	-0.04788872628215748
73.52	-0.28522979423343714	-0.0466767483379829
73.56	-0.29043982040336075	-0.047788250727473204
73.6	-0.29159877063595674	-0.047931891763242154
73.64	-0.291661097507966	-0.047885645105981055
73.68	-0.2881877509590038	-0.0469739337533235
73.72	-0.29361129490457893	-0.048127906340619434
73.76	-0.2900213889466387	-0.04717981744155144
73.8	-0.29552153857093594	-0.048380109442184675
73.84	-0.2897192020420555	-0.04692506005422586
73.88	-0.2914138777532162	-0.0472233799399523
73.92	-0.29634646733800135	-0.04825120762596815
73.96	-0.2966210810259238	-0.04823100098592635
74.0	-0.29399198009270555	-0.047529752531200786
74.04	-0.29475380406749063	-0.016084524968484455
74.08	-0.2684052538966153	-0.001586776250802495
74.12	-0.2588189397784976	0.0032806302510506244
74.16	-0.23666780485213107	0.009604349615360344
74.2	-0.20692168826812532	0.01664371334203754
74.24	-0.18719400776090042	0.02048305980126265
74.28	-0.1590561093041098	0.02565305830077423
74.32	-0.1296619348853491	0.030640268690099982
74.36	-0.11031592500169979	0.03291531462692879
74.4	-0.08564789683918204	0.036024352610025415
74.44	-0.051313441694861774	0.04116789453100788
74.48	-0.038113086324402766	0.041161859052965565
74.52	-0.010837064012858737	0.04429053599368787
74.56	0.007601002061432988	0.045222539102380985
74.6	0.03209992867037752	0.04753428412058014
74.64	0.06148257889235212	0.05090350097376277
74.68	0.07802412955334581	0.05122391701287486
74.72	0.1005648201978627	0.05301789665666698
74.76	0.11612693651865878	0.05319283652576831
74.8	0.13412061990455956	0.05400828645815427
74.84	0.14854615173824628	0.05404476235678842
74.88	0.16464503990812532	0.054641185715194926
74.92	0.16832783215827563	0.052431155811703586
74.96	0.1956459296322704	0.05586300831756522
75.0	0.19983450162616911	0.054030562678513694
75.04	0.21360231910291122	0.05454294106334036
75.08	0.22876248039798489	0.05549984355458319
75.12	0.22776672424893213	0.05292768535560362
75.16	0.2411851757409498	0.05386452308959255
75.2	0.24950102393347964	0.05372476179020168
75.24	0.25425702442093595	0.052928747970695
75.28	0.2591457468602144	0.05236067566836175
75.32	0.26630386150495094	0.052453874064262704
75.36	0.2660131141450726	0.05099285179378305
75.4	0.2656529356215073	0.0496561296489528
75.44	0.28190402319055197	0.05230895710322169
75.48	0.2788134335593011	0.05052417860075079
75.52	0.28503156164634263	0.05107875477858201
75.56	0.29227625884731623	0.05192059307574472
75.6	0.29449808912986697	0.05170732711909776
75.64	0.30106924140175234	0.05257078161375275
75.68	0.2963221827663686	0.050836795459806655
75.72	0.2985247848356419	0.05086031202635255
75.76	0.2992111197400838	0.05057477535455944
75.8	0.29835361034487057	0.05000387989978118
75.84	0.3029758070791373	0.0507410343904045
75.88	0.30938014404921094	0.05185603647166618
75.92	0.31115215577640215	0.05193516745841592
75.96	0.3137108725863029	0.05226152226511598
76.0	0.310228717858697	0.051167519736126245
76.04	0.31513962732541734	0.05208692434698006
76.08	0.31716637315588564	0.05231639880391948
76.12	0.30562103460218765	0.04943525334803054
76.16	0.3140472243238649	0.051305497194237173
76.2	0.3086826537844686	0.04996067124476421
76.24	0.3209356391219956	0.052679725030207014
76.28	0.32298771684604294	0.05297303896106361
76.32	0.31496702756595524	0.0509779428776053
76.36	0.3176536143496628	0.05153392125718352
76.4	0.3249849848966373	0.053123974709120655
76.44	0.3211304995155392	0.05209305614414403
76.48	0.3274622308281904	0.05344695345225845
76.52	0.3238327307683684	0.052493651381218795
76.56	0.3273741899039018	0.05321467964979467
76.6	0.3226220559542799	0.05205746753308838
76.64	0.32525431665676335	0.052588995219058667
76.68	0.3330828024697142	0.05434260482043506
76.72	0.330821313653991	0.05372867034929403
76.76	0.3277739122032571	0.0529490937428512
76.8	0.3362989164830717	0.05485662404028731
76.84	0.3419804738669838	0.056044215384927806
76.88	0.3316620322839805	0.053576238491216774
76.92	0.3416364386472858	0.05582163228212287
76.96	0.3341067942844179	0.05395691727387987
77.0	0.3401715656089508	0.055306181362799196
77.04	0.3304204661310657	0.022722492175237863
77.08	0.311995038586888	0.005795777468175695
77.12	0.29429084525611515	-0.0014800962383183375
77.16	0.26073822665735547	-0.01087048347021867
77.2	0.24244575367588936	-0.015389464692725965
77.24	0.20706656522152556	-0.02298142991289065
77.28	0.19739278501374558	-0.0238761174082395
77.32	0.1569439726538422	-0.031455358465792636
77.36	0.13390526515610524	-0.034472644649726374
77.4	0.10328787391943238	-0.03888448192006423
77.44	0.0809458614452904	-0.04098918043248831
77.48	0.05215523280483574	-0.04436876290934304
77.52	0.028929361405513276	-0.04624808807955148
77.56	0.004662691412070394	-0.04829748105101845
77.6	-0.021437701269682075	-0.05065566113997093
77.64	-0.047326346375486494	-0.05285411058222749
77.68	-0.07529558462310097	-0.0555389625883396
77.72	-0.095696203805121	-0.05642157775824351
77.76	-0.11514683229810696	-0.057122204010533785
77.8	-0.13235034875757964	-0.05739218433233813
77.84	-0.16183093235450974	-0.06059488108483138
77.88	-0.16801938063909366	-0.05840498635799977
77.92	-0.18198837379105112	-0.058235643091005596
77.96	-0.19132268476243192	-0.05715481019662898
78.0	-0.20813262723825868	-0.05796966550911541
78.04	-0.22088688728865707	-0.058055636883588474
78.08	-0.2328939367909938	-0.05816031524669319
78.12	-0.24274732276754646	-0.057899122441554714
78.16	-0.2523141249453558	-0.057777243269846776
78.2	-0.2612399661856508	-0.0576689684918214
78.24	-0.2693435597701306	-0.05751675624396522
78.28	-0.27740134381087045	-0.05750818693927708
78.32	-0.28509141301990515	-0.0575899669353232
78.36	-0.29654866178900063	-0.058659236198583875
78.4	-0.30562344223825283	-0.059354088871302786
78.44	-0.3033971506640955	-0.057535059699644404
78.48	-0.30677003439072664	-0.05716073822954757
78.52	-0.3098563945152247	-0.05686488839018777
78.56	-0.3194217092974414	-0.058136687054253296
78.6	-0.32429182585608757	-0.058351950022656335
78.64	-0.32325441490015544	-0.05729592798181588
78.68	-0.33707722916981553	-0.05982522722901772
78.72	-0.3360804373314803	-0.05898213569228094
78.76	-0.33386190631684937	-0.05787486687634571
78.8	-0.3335310366348662	-0.05730368658368919
78.84	-0.3314527152584803	-0.05639587238329081
78.88	-0.33706087730103707	-0.0572668224237967
78.92	-0.3480459435342454	-0.05948568586684344
78.96	-0.34798833928740597	-0.05912797501091518
79.0	-0.3475333862180824	-0.05869213725153565
79.04	-0.341054310212276	-0.0271035505240394
79.08	-0.3282868880557697	-0.008462785782360774
79.12	-0.295423061189344	0.003219681534551544
79.16	-0.2867185602044424	0.0069844005096699815
79.2	-0.25635888862687495	0.01447757271955203
79.24	-0.22101883445679862	0.022172675871193995
79.28	-0.20461922281524764	0.02463379061958617
79.32	-0.16199382127240436	0.0325793112737674
79.36	-0.14351496503758313	0.03447340294480836
79.4	-0.1157551122698639	0.03815457182061118
79.44	-0.0842747815567444	0.0423770906715205
79.48	-0.05728038198777948	0.0452771549995813
79.52	-0.03002415921148618	0.04797985854377986
79.56	-0.007905808256906857	0.04936646617283893
79.6	0.01944727364234548	0.05191754288932311
79.64	0.03767587391966913	0.05222431994373507
79.68	0.07497491378671614	0.05698106868238247
79.72	0.09189663737937154	0.05695515096770329
79.76	0.10908171472675025	0.05704567872086215
79.8	0.1219622151261916	0.056177764204794464
79.84	0.1450661602460255	0.05783945370253822
79.88	0.1657743672680285	0.059011574689486375
79.92	0.17942651842118854	0.05863404609246298
79.96	0.19823958216082355	0.059643193175937644
80.0	0.20729956482502962	0.05851775255851546
80.04	0.2107858301404504	0.024205685384280917
80.08	0.2045306689436294	0.0028716695679789003
80.12	0.1897313174370596	-0.003218806476721195
80.16	0.16900993316346696	-0.009264112055710608
80.2	0.16110107191274173	-0.011389241345497382
80.24	0.14405746440991848	-0.015033832292184652
80.28	0.11811540291053814	-0.02021628923915931
80.32	0.09691199759725541	-0.023743331496644926
80.36	0.08385633262062717	-0.02517054656828599
80.4	0.060316133752949315	-0.028842335559769
80.44	0.0442069079985118	-0.030574861797046354
80.48	0.027563644486265672	-0.03218707545929342
80.52	0.010552825345943505	-0.033716984731636215
80.56	-0.008307858321167726	-0.0355995940409326
80.6	-0.03147752607571082	-0.03849376214025714
80.64	-0.04292184552798563	-0.038548056596208316
80.68	-0.06510781086435671	-0.041105617432687536
80.72	-0.07240608029195605	-0.040197882227265724
80.76	-0.09670213482744007	-0.04326384318232922
80.8	-0.1031723183229914	-0.04220818771619077
80.84	-0.11887212243602352	-0.04338582814633306
80.88	-0.12770683397874044	-0.04301691684384696
80.92	-0.13563772494713341	-0.04251713858360852
80.96	-0.15505391471814603	-0.04480753992975706
81.0	-0.16182703421296715	-0.04422487052650542
81.04	-0.16081862699169938	-0.008041840339408794
81.08	-0.1557590456406538	-0.002293134565714363
81.12	-0.13943646097473764	0.0033400309492440106
81.16	-0.12509441009651043	0.007459090150575248
81.2	-0.11209984440432116	0.010580323581630136
81.24	-0.10027515623028813	0.013051607604278457
81.28	-0.08599948168289567	0.015747388733364454
81.32	-0.07762036709188726	0.016758166784198104
81.36	-0.054082125382470515	0.02098399892499553
81.4	-0.045529859685936	0.02162236268339742
81.44	-0.03479439788754257	0.022589505797621746
81.48	-0.03127726039816554	0.021723561856781953
81.52	-0.001605891829636539	0.02693526145382708
81.56	0.00965334223989874	0.027706065598743737
81.6	0.021342860901312974	0.028508398261070277
81.64	0.032967345976463336	0.02922298719009192
81.68	0.045743471162016325	0.0302522509397388
81.72	0.06205457210597726	0.032118248400281824
81.76	0.07227867584951578	0.03253756324608864
81.8	0.07952480686257823	0.032290506126203974
81.84	0.09230282164669948	0.03343217387221277
81.88	0.09600966463372955	0.03247964583426162
81.92	0.10631891006355462	0.03320590326400586
81.96	0.10860218282509504	0.0320646256206185
82.0	0.12455099211074441	0.03422367879522598
82.04	0.1265158432457922	0.0013988963741243428
82.08	0.11100681542705346	-0.006437589992650695
82.12	0.09004930576764186	-0.01269654872032696
82.16	0.08610460718248746	-0.01388233903914754
82.2	0.07067579899886119	-0.017204326475983904
82.24	0.055917191850305546	-0.020054753406297032
82.28	0.037689003997155204	-0.023394499034811417
82.32	0.030001419247591393	-0.023949317432947554
82.36	0.002793682877322841	-0.028868119818673103
82.4	-0.005161501367931124	-0.029134654373460963
82.44	-0.01945171925844545	-0.03074629988598218
82.48	-0.028945527302063474	-0.03119421693857851
82.52	-0.04519877672759211	-0.0331685880919288
82.56	-0.06910974795353522	-0.03678831992297788
82.6	-0.0738334935336919	-0.03590728153514937
82.64	-0.07786600588491166	-0.034954389305336564
82.68	-0.09653599498058663	-0.03746013789778581
82.72	-0.10376084481863584	-0.03733311448322871
82.76	-0.12035671953153718	-0.03941998872260448
82.8	-0.12813459092749452	-0.03942671657903821
82.84	-0.14170632082637702	-0.040865322891454635
82.88	-0.1427114566299098	-0.039435974007390476
82.92	-0.15621034468153933	-0.04103345335463823
82.96	-0.16669546879871722	-0.041911629703937796
83.0	-0.174798352135623	-0.042379372413023766
83.04	-0.17074089736040818	-0.005468276650482731
83.08	-0.16323232732704016	0.0006479870779519739
83.12	-0.1497952053339439	0.0057246530780043145
83.16	-0.13501940998967976	0.009905548967652118
83.2	-0.12622015491413074	0.011972519315912453
83.24	-0.1012089264064642	0.01746532483952682
83.28	-0.08978385082692052	0.01925054776817442
83.32	-0.07299018772506734	0.021960325013308683
83.36	-0.05143223567192872	0.025569482793254418
83.4	-0.03563961902007675	0.02753657716226903
83.44	-0.021871481818035523	0.028888843242366503
83.48	-0.004026608546396063	0.03105406432668695
83.52	0.011338095154494913	0.03253710984853667
83.56	0.023648134539461133	0.033226262231886655
83.6	0.04555166817645054	0.03607143317216872
83.64	0.04742284014257299	0.034237149688363874
83.68	0.0668835191520061	0.03657124910581488
83.72	0.07438917666096818	0.036112046731267264
83.76	0.08435467109833274	0.036278684431004224
83.8	0.10291604574098112	0.03847204395335675
83.84	0.11477907308699992	0.0391802152858205
83.88	0.13188814224524967	0.041111020523626945
83.92	0.13590932166810643	0.04009649166996639
83.96	0.14290002545513547	0.03985705164017081
84.0	0.1539535476979916	0.04069091985465213
84.04	0.16510661479464006	0.0415383953727512
84.08	0.16536897702543266	0.03998372612267632
84.12	0.16948930052753108	0.03939712620064426
84.16	0.16943096561253773	0.03792979178109171
84.2	0.1878292474185869	0.04087079942744025
84.24	0.18310322946922133	0.03850605000236057
84.28	0.1995420284477728	0.041188299729309034
84.32	0.20054438455024623	0.04038451022302419
84.36	0.20204904834056345	0.03975633089766993
84.4	0.20161756581327936	0.03877869514911247
84.44	0.20587562494797523	0.03897883567116739
84.48	0.2155434560123449	0.04052827403934642
84.52	0.2105764755578036	0.038708361581375306
84.56	0.2170900406238489	0.039659564958345044
84.6	0.21705512033719457	0.039106338137038114
84.64	0.2176547063107538	0.03873825100572542
84.68	0.23169570908569365	0.041606207883896955
84.72	0.22498256924197835	0.03964745937972712
84.76	0.2242394608805275	0.0390777973886264
84.8	0.23091259166583483	0.040333589337593484
84.84	0.23049979050042346	0.04000692749490958
84.88	0.23571915594736748	0.04096333469591166
84.92	0.23960538721252742	0.04164845026809505
84.96	0.2343113154698538	0.04015681143020759
85.0	0.2369406142135237	0.04060939414772199
85.04	0.22736528203966486	0.009330937383584717
85.08	0.22000746436876872	0.003352134679540174
85.12	0.20436706779367375	-0.0025534660854162547
85.16	0.18113519206851553	-0.00884660718344192
85.2	0.16158074803903208	-0.013448866719908116
85.24	0.14873464754531365	-0.01592563527999597
85.28	0.12462319361539105	-0.02053095370023768
85.32	0.10065760886029021	-0.02459819389503742
85.36	0.08249496599405422	-0.02698205242017758
85.4	0.06447180975734836	-0.029136909042739165
85.44	0.044548077620849516	-0.03148542220092831
85.48	0.026489010153203263	-0.03331196014313563
85.52	0.0037135917816662925	-0.03601236400031676
85.56	-0.012678472162504367	-0.03719449005831891
85.6	-0.030947965381840525	-0.038738007554043566
85.64	-0.044073820574696554	-0.03905987194784605
85.68	-0.061414215418681	-0.04032363324726939
85.72	-0.07193316965324169	-0.040017004217104656
85.76	-0.09026839664375685	-0.04158692529334602
85.8	-0.10631667884033984	-0.04267795165263543
85.84	-0.12496756745053478	-0.04442494949576695
85.88	-0.12992798900502747	-0.043026939600685356
85.92	-0.13461769034595966	-0.04170795956933248
85.96	-0.15019939379484692	-0.04300830643228751
86.0	-0.16299139085578349	-0.043776525827025264
86.04	-0.16854258925771937	-0.04330657850212054
86.08	-0.18055647197848815	-0.044495191512235015
86.12	-0.18720515783145866	-0.04445210626062841
86.16	-0.19890662202910517	-0.04573044087970151
86.2	-0.20189181170059342	-0.0450615210828926
86.24	-0.20970974304258322	-0.04559484966669313
86.28	-0.2186170553850026	-0.04644304049677725
86.32	-0.23114138716773333	-0.04820673917556307
86.36	-0.23905740374152373	-0.04893246538928154
86.4	-0.23698536762307315	-0.047365336331911395
86.44	-0.23657854377351495	-0.04632731598937412
86.48	-0.2471434015382065	-0.04787497023387616
86.52	-0.2555184740802447	-0.04902584174074544
86.56	-0.2549436305889614	-0.04807611866348434
86.6	-0.2623622646559316	-0.049138302696398906
86.64	-0.26099218892162857	-0.04822798532956648
86.68	-0.2619593934386998	-0.04785460019041662
86.72	-0.2793492911622563	-0.05139194815005232
86.76	-0.27991827055317275	-0.05098243560759291
86.8	-0.2864431251100274	-0.05196364329117458
86.84	-0.27699485261425133	-0.04929797678792194
86.88	-0.2857156231525446	-0.05093917708240238
86.92	-0.2916075069067349	-0.051912549732641824
86.96	-0.2945773858868677	-0.052213689532255636
87.0	-0.2976516651757668	-0.05253733805790302
87.04	-0.30006902618680564	-0.05244199209669961
87.08	-0.30196852522729156	-0.052331437742271704
87.12	-0.2981071411106318	-0.05090742676087959
87.16	-0.30917775506327116	-0.05304690229764512
87.2	-0.3118415534960029	-0.05322654884837009
87.24	-0.3108668135635772	-0.05261058294979235
87.28	-0.3062253871009144	-0.05124135146660463
87.32	-0.31944118904358104	-0.05406250865265003
87.36	-0.31512137685215524	-0.05278103229496732
87.4	-0.3230502399908277	-0.05435953026262396
87.44	-0.31860039017782765	-0.05308708430853785
87.48	-0.323660466536673	-0.054049749465787
87.52	-0.3200961527852263	-0.05299450108372121
87.56	-0.32184734874551935	-0.0532691465319953
87.6	-0.32544591729249384	-0.05390907357588381
87.64	-0.3258957207329632	-0.0538402756386437
87.68	-0.3320941522914758	-0.05515968564115598
87.72	-0.3335828848993931	-0.05527522130203383
87.76	-0.3254897898442915	-0.05320257193323198
87.8	-0.3310126718210002	-0.0543717274391954
87.84	-0.32667174767461515	-0.05328232329006947
87.88	-0.3372594490074558	-0.055669863758183016
87.92	-0.33804193252545034	-0.055658618888663795
87.96	-0.3435541960430436	-0.05681946944644298
88.0	-0.3375750801014538	-0.05520502955990267
88.04	-0.3378192085148604	-0.05504825747102422
88.08	-0.34684098188402646	-0.05692597594281792
88.12	-0.3396065134167255	-0.05497872171945305
88.16	-0.35104867632584347	-0.057436938020920036
88.2	-0.34760048937940946	-0.05645965905722785
88.24	-0.3437389292406991	-0.05543243970230874
88.28	-0.34932175751699496	-0.05658182454648254
88.32	-0.34304954782022623	-0.0550129748185512
88.36	-0.34383278358196956	-0.05518193563991255
88.4	-0.3479794062720076	-0.056054158065728735
88.44	-0.35085236384031504	-0.05661864580409407
88.48	-0.35273781215927663	-0.05696336621872719
88.52	-0.3508621657514203	-0.05647120989242136
88.56	-0.35140173055134377	-0.056447883799978935
88.6	-0.35246332292020244	-0.05662455826576871
88.64	-0.3444547278918032	-0.05473525264683376
88.68	-0.3525720351995492	-0.05662766164006662
88.72	-0.3595363524963896	-0.05818963395071072
88.76	-0.3507865454700171	-0.05610342524421394
88.8	-0.35414583841322966	-0.056872411519594365
88.84	-0.35177801194490044	-0.05627105532968427
88.88	-0.3526233290277151	-0.05643612235679967
88.92	-0.34666989278513893	-0.054993095527689745
88.96	-0.35471809309008034	-0.05683287302050261
89.0	-0.3530071105655271	-0.0564372208910132
89.04	-0.35195967422278607	-0.056319984201535576
89.08	-0.36156724587507627	-0.05861457455715338
89.12	-0.3595151522644462	-0.05809134494730231
89.16	-0.35060674106921746	-0.05599392688947795
89.2	-0.3690776061906131	-0.06031125122125933
89.24	-0.35861228465406936	-0.057845675370809715
89.28	-0.3632245386648064	-0.05886419551868334
89.32	-0.35487468489581087	-0.05689687083971078
89.36	-0.3641006304665423	-0.059029131480158925
89.4	-0.3657623402069437	-0.05933867191649462
89.44	-0.36587175409964967	-0.05929538929876561
89.48	-0.3650199685813038	-0.05904992903683849
89.52	-0.3721962889631656	-0.06061369497358516
89.56	-0.37452040413322135	-0.061022443841799806
89.6	-0.37766985084207344	-0.06167504876849894
89.64	-0.36776205161917774	-0.05930759197737831
89.68	-0.37475284994782676	-0.060853848750449274
89.72	-0.36966020005467665	-0.059647004396773576
89.76	-0.37431016293327524	-0.06063682318452786
89.8	-0.3807473379042911	-0.062080146993281446
89.84	-0.38298798151045976	-0.06252814305837195
89.88	-0.37974414414162405	-0.06166645177187073
89.92	-0.3767597072539794	-0.06090109277052784
89.96	-0.38185522708651143	-0.06201289687846475
90.0	-0.38614596548553287	-0.06294833358298146
90.04	-0.37792619271113437	-0.03214271888900899
90.08	-0.35798270219727907	-0.01012676644634787
90.12	-0.34019040487889024	-0.0012464298044575356
90.16	-0.3169082219710482	0.006209402731181632
90.2	-0.2800848321159699	0.015334946881276526
90.24	-0.2574698770453517	0.020035407139527568
90.28	-0.2141652384339452	0.02887266565097043
90.32	-0.1852497320340104	0.0335457952041624
90.36	-0.15630319023541342	0.037643111661040195
90.4	-0.11390405015304263	0.044449618976052874
90.44	-0.09601041966105045	0.04514591861632618
90.48	-0.061052938910290275	0.049541849593144456
90.52	-0.02836542165977971	0.05322210470571944
90.56	-0.014020446669656753	0.0524403392566159
90.6	0.022382274028678432	0.0566955407682762
90.64	0.040125761871793175	0.056538676244922786
90.68	0.07507426081755257	0.06039334368076921
90.72	0.09093964285197517	0.05981169217229682
90.76	0.11267337033559015	0.06065894348113163
90.8	0.14322054888585609	0.06360899325062412
90.84	0.15338656605809134	0.06184876632669646
90.88	0.17519961708097959	0.06300284026949728
90.92	0.19449256847045654	0.06366540304236891
90.96	0.20773564982957685	0.06308677652721709
91.0	0.22105054370773422	0.06268373395272892
91.04	0.23348800411469178	0.030796637492172298
91.08	0.22609763339919817	0.004720438267203975
91.12	0.21159414503933335	-0.0016092807903569442
91.16	0.19260884801249098	-0.007405927215779283
91.2	0.17790972772939856	-0.011078269868813446
91.24	0.15378204042755136	-0.016391292707985075
91.28	0.1413573668334808	-0.018267131692954228
91.32	0.10883367930806745	-0.02460348240440024
91.36	0.0900438707334567	-0.027302181461436585
91.4	0.06313799146665477	-0.031563257163623445
91.44	0.046484672479334375	-0.033165221715050285
91.48	0.026133828962703463	-0.035537901864866744
91.52	0.018753953702160618	-0.03470136436535835
91.56	-0.016088305061989532	-0.04020910202483837
91.6	-0.018161941714812578	-0.037915439029602836
91.64	-0.04151839388303889	-0.04057542430851711
91.68	-0.06334762458075126	-0.04282079994603463
91.72	-0.0751245532018156	-0.04275692198729027
91.76	-0.09406002506428172	-0.044424592636185964
91.8	-0.10181641399345626	-0.043542915823769804
91.84	-0.11298621756730116	-0.0435309196964696
91.88	-0.1319842401252592	-0.04538869480887302
91.92	-0.1387037196547999	-0.04445841375667533
91.96	-0.15081008328906592	-0.04489741210776266
92.0	-0.1552360648078147	-0.043644719152047394
92.04	-0.17192690856272555	-0.04556505400785565
92.08	-0.17813925276726525	-0.045170268824996376
92.12	-0.18763878648964658	-0.04559828018488799
92.16	-0.19775988619052798	-0.046302528788069314
92.2	-0.20553741133849837	-0.04652635412100437
92.24	-0.20601298667978107	-0.045196091657310374
92.28	-0.2193846472735299	-0.04695643405991093
92.32	-0.2287290041388863	-0.04785511841990689
92.36	-0.23102939330531314	-0.04717376912247223
92.4	-0.23085911743569393	-0.04604227973333569
92.44	-0.23307043807109334	-0.04556560481037958
92.48	-0.24543630256628116	-0.04758384429574115
92.52	-0.24474784603477148	-0.046542513885737456
92.56	-0.247116227741247	-0.0462713182674792
92.6	-0.25808980817956345	-0.048185152877994
92.64	-0.25887432871340477	-0.047746561573534636
92.68	-0.2551516609343574	-0.046339373156788426
92.72	-0.2622348493966152	-0.04748499210293816
92.76	-0.26507260618175355	-0.04763312935684917
92.8	-0.2737288386810934	-0.04918740217094574
92.84	-0.26968310958408603	-0.047887500955786665
92.88	-0.27894100925925325	-0.049655186477805126
92.92	-0.2809773257582596	-0.04967203996430162
92.96	-0.2779138822833444	-0.04862187089745478
93.0	-0.2847972124840274	-0.049899188555745363
93.04	-0.2791442839848525	-0.016482286886869688
93.08	-0.2638664900175927	-0.00035349400697955863
93.12	-0.24545376261481605	0.006607712781731251
93.16	-0.22194509333474802	0.013140098660547703
93.2	-0.20022961254920985	0.018093302498096188
93.24	-0.16675332650465663	0.025051904077391586
93.28	-0.13851549566679716	0.03012678743744478
93.32	-0.11682685071526382	0.03323384709592975
93.36	-0.09553797960023616	0.03585457062976452
93.4	-0.06381783417689223	0.040547340304322
93.44	-0.0345491320994053	0.044461567133802206
93.48	-0.024211013357787664	0.04375608509235975
93.52	0.005947613375393371	0.04749334699581043
93.56	0.034177106908770405	0.05070638503887924
93.6	0.05005858556239633	0.050924052551913
93.64	0.06108822383754726	0.050025121890699076
93.68	0.09593207800321918	0.05472386981464382
93.72	0.10321086181918607	0.052970368826769566
93.76	0.12403787445103559	0.05445070699814329
93.8	0.14572794973746261	0.056207435451332804
93.84	0.15861582824734657	0.05597030413375913
93.88	0.17757053790713956	0.05725733148295688
93.92	0.18686187575434826	0.05643994015374949
93.96	0.20240261312440555	0.05714841060624256
94.0	0.21831655342104508	0.058142278235280655
94.04	0.21992156579928016	0.023714155219337743
94.08	0.20697407781124744	0.0015025606057160745
94.12	0.1961420715411078	-0.003670723929186659
94.16	0.17804485611048088	-0.008951250632733214
94.2	0.16687929309931404	-0.011846339878873853
94.24	0.14178397045034494	-0.01734112819778289
94.28	0.12788638121615578	-0.01955665148187822
94.32	0.1050939227427708	-0.023564189191468733
94.36	0.07715777085123446	-0.028328723951749273
94.4	0.061357214871420436	-0.02996854934096744
94.44	0.03910629850635036	-0.03293113254617579
94.48	0.02580869211781083	-0.033646164924904694
94.52	0.008636113855321677	-0.03515390397932705
94.56	-0.01212545419845748	-0.037388782288515075
94.6	-0.03275208671451754	-0.03952670160124717
94.64	-0.054900932364441414	-0.04198625722926566
94.68	-0.05664925938928564	-0.039625062496357694
94.72	-0.08275541483566162	-0.04295673617736259
94.76	-0.09464858098142301	-0.043027201176354966
94.8	-0.10464560444899997	-0.0427403102045015
94.84	-0.12664254717396722	-0.04525958854297217
94.88	-0.1453702238865836	-0.047074688415877905
94.92	-0.14662336404034076	-0.0449041954354275
94.96	-0.16184231126272028	-0.04611963042435453
95.0	-0.16972853129256193	-0.04579119958043386
95.04	-0.17262226303262668	-0.04440803267977437
95.08	-0.18752474997316354	-0.04595968205081968
95.12	-0.19373917914568892	-0.04557556527638752
95.16	-0.2076309164358856	-0.04711743091333756
95.2	-0.20949514250461904	-0.04590481029174896
95.24	-0.21864418671139177	-0.04659397712435484
95.28	-0.2222814758322118	-0.046070266475363365
95.32	-0.22102682493950032	-0.0445581366545463
95.36	-0.2414650264372456	-0.04824062683467306
95.4	-0.23434836766222777	-0.04551131146683436
95.44	-0.24556786551254267	-0.047163927973377553
95.48	-0.24470248089739133	-0.04608373138149128
95.52	-0.25243298928313956	-0.0470729968974832
95.56	-0.2593396726190672	-0.04792726129332816
95.6	-0.26675017888238356	-0.04896315125127771
95.64	-0.2648584510321608	-0.04789712733103178
95.68	-0.26898867254382436	-0.04830815919679269
95.72	-0.2636087238219529	-0.04655501834339331
95.76	-0.2763198647477164	-0.04904789417359345
95.8	-0.2730218849272768	-0.04782770776222132
95.84	-0.2754867775700074	-0.048038883261672674
95.88	-0.2804831902369145	-0.0488330401823311
95.92	-0.2878200698384489	-0.05017018137883091
95.96	-0.28920416215787376	-0.05022605101309639
96.0	-0.2833134450038345	-0.048573273403081645
96.04	-0.28561014437407073	-0.017086981277445797
96.08	-0.2633888224500848	1.4108497125311925e-5
96.12	-0.23751487313673925	0.008662235963290542
96.16	-0.22819416313499347	0.011646400624248043
96.2	-0.1990160374931652	0.01862222104574899
96.24	-0.180247404811646	0.022075899612488487
96.28	-0.15310730955912885	0.026958889831877587
96.32	-0.12546885843281325	0.03151363770410804
96.36	-0.09842300911504438	0.035531340134942455
96.4	-0.07121427504696663	0.039204653536474746
96.44	-0.050271504635095325	0.041173925050063745
96.48	-0.0256183668598678	0.04384706875325006
96.52	-0.0036962940698095914	0.04562963862716124
96.56	0.023162095910992407	0.04846832552810288
96.6	0.037745539462229305	0.04842013076045455
96.64	0.065291650064089	0.051347757573842454
96.68	0.08454111459599503	0.05231754210657887
96.72	0.10560040485983492	0.053752922776541534
96.76	0.12360478457831703	0.05450725353431916
96.8	0.1400042984735527	0.05491977946972029
96.84	0.15338702613363056	0.05477689509174499
96.88	0.1759205312732808	0.05689262520946735
96.92	0.1837335247507053	0.05570951149393475
96.96	0.20239970255208786	0.05715763188456088
97.0	0.20588569872685214	0.05517362434473918
97.04	0.2259387945450596	0.05709071522435634
97.08	0.23889763701252273	0.057446585710850234
97.12	0.24134455653475845	0.05551840199872819
97.16	0.25371002046943136	0.05613770279990982
97.2	0.26124860091280755	0.055774630089216
97.24	0.264716608135589	0.05466435770022829
97.28	0.27336826724535246	0.05493051258361906
97.32	0.28980156014105135	0.0570920567288324
97.36	0.29323106587949666	0.05639171969929184
97.4	0.28620049842183143	0.053422708477557014
97.44	0.2930463092615227	0.053856196983401904
97.48	0.3035412215701233	0.05526260692794258
97.52	0.2996565142103498	0.05336737549312987
97.56	0.3058998106539714	0.05397359355024781
97.6	0.30770092939445576	0.0536365801169399
97.64	0.3068827829372194	0.052767272611941474
97.68	0.3202433984547559	0.0553179162111243
97.72	0.3149600889276642	0.053545205026542815
97.76	0.309831879080709	0.051899175025994296
97.8	0.3203232535488122	0.05388208034408442
97.84	0.3199651681340348	0.053427834593753054
97.88	0.32266305934861783	0.053718324534496646
97.92	0.31809609111150866	0.05246302782711701
97.96	0.32179514125002684	0.05311228350842857
98.0	0.3223636440717023	0.053011542011825744
98.04	0.32382828057397506	0.05363072891399025
98.08	0.3249713541733569	0.05405944567155135
98.12	0.33470732619453025	0.05649361887832592
98.16	0.32647407305290177	0.054556130147140454
98.2	0.33689668937426387	0.05707325546563348
98.24	0.33294468372039454	0.056179814375113636
98.28	0.3467740967710142	0.059327990227619226
98.32	0.33748749408577267	0.057008188720002156
98.36	0.3430424822087122	0.05826909688501776
98.4	0.3353885458619918	0.056400214514471476
98.44	0.34273907332256337	0.05804680843337406
98.48	0.3432832917628163	0.05809460885334741
98.52	0.3385781375259545	0.056906330562564396
98.56	0.3484834267705171	0.05914174160853895
98.6	0.3465673299205678	0.058592898380873476
98.64	0.3504270854181017	0.059384108567010284
98.68	0.3563103389423791	0.06062487479087385
98.72	0.35630871162154576	0.0604995406996936
98.76	0.36336407155660433	0.0619991147945922
98.8	0.3558825988198374	0.06007951193288732
98.84	0.36621368919372616	0.06238238186900543
98.88	0.35769353796890324	0.06016242477410906
98.92	0.3594788465345382	0.06042695475517439
98.96	0.367226776964623	0.06209748020429478
99.0	0.36868093710464944	0.06229663520559761
99.04	0.36118240295164594	0.031111628181107853
99.08	0.3589029356393215	0.012612558275667651
99.12	0.33038795411668487	0.001403662942855613
99.16	0.3009486738349256	-0.007436382943905383
99.2	0.27367037050953474	-0.01425332321067884
99.24	0.24723982534272923	-0.019865344695910732
99.28	0.21774313158009	-0.025412838366382084
99.32	0.18305395826653084	-0.03149181394706311
99.36	0.14948135443987556	-0.0368535676782692
99.4	0.11524665438195388	-0.04181093429590915
99.44	0.08476700486528252	-0.04557025219946843
99.48	0.05497618449980332	-0.04884024287611827
99.52	0.03520254050271466	-0.049591331210805126
99.56	0.004855375568045241	-0.05269545707777018
99.6	-0.024788835167944147	-0.05549553700880571
99.64	-0.0514247301378373	-0.05754010293409549
99.68	-0.07967435809433573	-0.05994103137098476
99.72	-0.09271586304774171	-0.058734314181967784
99.76	-0.12732035750200849	-0.06260454385930973
99.8	-0.13741814570185773	-0.060829466351178064
99.84	-0.1500146594684023	-0.059765882541105375
99.88	-0.1789484875514003	-0.06264255931213361
99.92	-0.19275198893563336	-0.06207002705449818
99.96	-0.21287718429664113	-0.0631786897176512

